An End-to-End Theory for Compositional Symbolic Execution: From Expressive Specifications to SMT (Extended Version)

Compositional symbolic execution (CSE) is a powerful technique for program verification and bug-finding, yet existing formal theories of CSE do not sufficiently bridge the gap between idealised models and real-world tools. We present progress towards a foundational, realistic, end-to-end theory of CSE in the Rocq proof assistant. Our theory advances realism at both ends of the CSE pipeline: it supports an expressive frontend with algebraic data types, logical functions, and lemmas; it also provides a verified connection to SMT-LIB compliant SMT solvers. Our contributions include: (1) a CSE theory that captures practical verification patterns; (2) a standalone, reusable Rocq mechanisation of the SMT-LIB standard; (3) a proven-correct encoding from CSE backend queries to SMT-LIB queries that accounts for semantic discrepancies and optimises using type information; and (4) empirical evidence for the backend by extracting our verified SMT-LIB encoding and running it alongside the CSE tool Gillian's own encoding on a majority of its solver queries.

==> data/backend-solver-times-c.tsv <==
gillian_ms	certified_ms
0.033855438	0.032186508
0.387907028	0.312089920
0.092983246	0.141143799
0.069856644	0.127792358
0.064849854	0.137090683
0.064849854	0.123977661
0.057935715	0.125885010
0.058889389	0.125885010
0.052928925	0.189781189
0.066995621	0.136852264
0.058889389	0.174045563
0.094890594	0.135898590
0.055074692	0.067949295
0.175952911	0.146865845
0.086069107	0.136852264
0.075101852	0.128030777
0.073909760	0.139951706
0.066041946	0.138998032
0.057935715	0.138998032
0.072956085	0.149011612
0.072002411	0.135898590
0.090122223	0.180006027
0.196933746	1.302957535
0.164031982	0.515937805
0.085830688	0.154018402
0.091075897	0.138998032
0.065088272	0.200986862
0.082969666	0.133991241
0.123023987	0.171899796
0.078916550	0.139951706
0.054121017	0.071048737
0.079154968	0.148057938
0.069141388	0.141143799
0.088930130	0.133991241
0.075101852	0.138044357
0.087022781	0.149011612
0.092983246	0.155925751
0.066995621	0.222921371
0.091791153	0.161886215
0.065803528	0.188827515
0.087022781	0.158071518
0.076055527	0.211000443
0.095844269	0.169038773
0.093221664	0.153064728
0.059843063	0.198841095
0.121116638	0.145912170
0.072002411	0.221967697
0.119209290	0.151157379
0.085115433	0.194072723
0.146865845	0.172853470
0.083923340	0.148057938
0.064134598	0.093936920
0.082015991	0.159025192
0.059843063	0.074148178
0.102996826	0.154018402
0.065803528	0.082015991
0.099897385	0.173807144
0.096082687	0.154972076
0.092029572	0.121831894
0.102996826	0.166177750
0.072002411	0.086069107
0.102043152	0.149011612
0.064134598	0.097990036
0.114917755	0.218153000
0.102043152	0.208139420
0.109910965	0.195980072
0.104904175	0.220060349
0.100851059	0.209093094
0.091075897	0.180006027
0.108003616	0.216960907
0.118970871	0.211000443
0.123023987	0.194072723
0.086069107	0.173091888
0.096082687	0.165939331
0.090837479	0.163078308
0.095129013	0.144958496
0.094890594	0.143051147
0.077009201	0.195026398
0.091075897	0.143051147
0.061988831	0.189065933
0.086069107	0.136137009
0.074148178	0.076055527
0.090837479	0.148057938
0.078916550	0.138998032
0.077009201	0.128984451
0.079154968	0.146150589
0.077962875	0.138998032
0.083923340	0.149011612
0.080108643	0.157117844
0.190973282	0.170946121
0.095129013	0.141859055
0.085115433	0.165224075
0.076055527	0.195026398
0.080108643	0.169038773
0.072956085	0.181913376
0.091075897	0.145912170
0.064134598	0.066995621
0.082015991	0.171184540
0.085115433	0.141859055
0.088214874	0.148057938
0.090837479	0.143051147
0.118970871	0.136852264
0.099182129	0.116825104
0.117063522	0.226974487
0.087022781	0.212907791
0.127077103	0.229120255
0.087022781	0.204801559
0.213146210	0.238180161
0.087022781	0.151157379
0.091075897	0.141143799
0.081062317	0.129938126
0.077962875	0.136852264
0.092983246	0.143051147
0.074863434	0.132083893
0.062942505	0.204086304
0.078916550	0.161886215
0.066995621	0.175952911
0.090122223	0.144958496
0.074863434	0.063180923
0.167846680	0.151872635
0.076055527	0.157117844
0.082969666	0.151157379
0.088930130	0.144004822
0.099897385	0.155925751
0.087022781	0.142097473
0.071048737	0.135183334
0.082015991	0.148057938
0.091075897	0.217199326
0.200033188	1.007080078
0.168085098	0.388860703
0.087976456	0.145912170
0.083923340	0.156879425
0.065088272	0.198125839
0.094890594	0.152111053
0.070095062	0.184059143
0.092029572	0.156164169
0.066995621	0.070810318
0.092983246	0.149965286
0.074863434	0.138044357
0.094175339	0.176191330
0.108957291	0.179052353
0.113964081	0.176191330
0.082015991	0.169038773
0.111103058	0.186920166
0.098943710	0.175952911
0.112056732	0.192880630
0.109910965	0.173807144
0.108957291	0.340938568
0.107049942	0.198841095
0.092029572	0.293016434
0.102996826	0.170946121
0.075101852	0.213146210
0.092029572	0.169038773
0.077009201	0.144004822
0.096082687	0.155210495
0.092029572	0.149011612
0.088930130	0.162839890
0.082015991	0.138044357
0.106096268	0.152111053
0.106096268	0.169992447
0.105857849	0.154972076
0.082015991	0.144004822
0.096082687	0.307083130
0.099897385	0.159978867
0.111103058	0.292778015
0.095129013	0.174045563
0.069856644	0.216960907
0.102043152	0.163078308
0.082015991	0.145912170
0.098943710	0.148057938
0.098943710	0.157117844
0.124931335	0.329971313
0.108003616	0.157117844
0.087022781	0.147104263
0.085830688	0.303983688
0.094890594	0.169992447
0.105857849	0.326871872
0.113010406	0.214815140
0.089168549	0.173091888
0.088930130	0.225067139
0.075101852	0.081062317
0.074148178	0.072956085
0.102043152	0.309944153
0.098943710	0.164031982
0.095129013	0.141143799
0.108003616	0.339031219
0.102043152	0.156879425
0.100135803	0.329971313
0.092029572	0.144004822
0.082015991	0.085115433
0.077962875	0.080108643
0.102043152	0.303983688
0.099897385	0.169038773
0.072956085	0.159978867
0.087022781	0.325918198
0.095129013	0.151872635
0.089883804	0.329971313
0.089883804	0.154972076
0.083923340	0.077009201
0.075101852	0.066995621
0.081062317	0.223159790
0.102043152	0.159025192
0.087022781	0.149965286
0.072002411	0.234127045
0.098943710	0.172138214
0.077009201	0.211954117
0.098943710	0.153064728
0.078916550	0.082015991
0.080108643	0.076055527
0.082969666	0.221967697
0.110149384	0.163078308
0.080108643	0.152826309
0.082015991	0.239133835
0.084877014	0.138044357
0.079154968	0.233173370
0.108957291	0.149011612
0.101089478	0.273942947
0.084877014	0.161170959
0.082969666	0.131845474
0.087976456	0.278949738
0.079870224	0.147104263
0.080108643	0.265836716
0.089883804	0.135898590
0.063896179	0.184059143
0.094890594	0.159978867
0.071048737	0.128984451
0.092983246	0.293016434
0.077962875	0.149965286
0.082015991	0.278949738
0.085115433	0.143051147
0.095844269	0.139951706
0.066041946	0.149011612
0.090837479	0.288963318
0.077009201	0.144004822
0.080108643	0.260829926
0.077962875	0.133991241
0.103950500	0.149011612
0.081062317	0.140190125
0.068902969	0.213146210
0.079870224	0.134944916
0.064134598	0.195026398
0.090837479	0.148057938
0.087022781	0.151872635
0.072002411	0.155925751
0.068902969	0.216007233
0.079870224	0.144958496
0.068902969	0.205993652
0.087022781	0.149965286
0.201940536	0.193834305
0.095129013	0.161886215
0.070810318	0.143051147
0.087022781	0.139951706
0.094175339	0.128984451
0.198125839	0.200986862
0.097990036	0.158071518
0.082015991	0.139951706
0.092983246	0.142097473
0.079154968	0.130176544
0.057935715	0.070095062
0.061988831	0.205039978
0.062942505	0.062942505
0.100851059	0.149011612
0.068902969	0.145912170
0.088930130	0.139951706
0.079870224	0.146865845
0.081062317	0.144004822
0.070095062	0.131130219
0.083923340	0.262975693
0.075101852	0.132799149
0.075101852	0.253915787
0.077962875	0.135898590
0.058889389	0.172853470
0.092029572	0.143051147
0.082015991	0.130176544
0.095129013	0.137090683
0.077009201	0.144958496
0.088930130	0.128984451
0.079870224	0.133037567
0.068902969	0.141859055
0.077962875	0.132083893
0.072956085	0.133037567
0.074148178	0.138044357
0.092983246	0.263929367
0.077962875	0.133991241
0.081062317	0.243902206
0.079870224	0.128984451
0.061988831	0.194072723
0.134944916	0.148057938
0.078916550	0.144958496
0.076055527	0.127077103
0.077962875	0.133991241
0.099897385	0.281810760
0.081062317	0.140905380
0.077962875	0.132083893
0.082969666	0.273942947
0.077962875	0.148057938
0.077962875	0.262975693
0.063896179	0.188112259
0.077009201	0.141859055
0.057220459	0.186920166
0.073909760	0.068902969
0.076055527	0.072956085
0.092029572	0.283002853
0.085115433	0.159978867
0.082015991	0.137090683
0.080108643	0.283002853
0.082969666	0.144958496
0.078201294	0.272035599
0.080108643	0.137805939
0.077962875	0.074148178
0.072956085	0.072002411
0.090122223	0.288963318
0.097990036	0.150918961
0.073909760	0.146865845
0.090837479	0.280141830
0.077009201	0.152826309
0.082969666	0.289916992
0.077962875	0.132799149
0.071048737	0.066995621
0.073909760	0.069856644
0.071048737	0.206947327
0.096797943	0.154018402
0.076770782	0.135898590
0.072002411	0.226020813
0.081062317	0.149011612
0.063180923	0.198841095
0.098943710	0.154018402
0.072002411	0.075101852
0.070810318	0.069856644
0.066995621	0.210046768
0.104904175	0.161170959
0.078201294	0.135898590
0.069141388	0.228166580
0.077009201	0.138998032
0.066041946	0.200986862
0.082015991	0.133991241
0.098943710	0.278949738
0.082015991	0.138044357
0.068902969	0.131130219
0.074148178	0.261068344
0.077009201	0.148057938
0.076055527	0.251054764
0.082969666	0.169038773
0.051975250	0.198125839
0.097036362	0.154972076
0.092029572	0.127077103
0.085830688	0.293016434
0.079154968	0.132083893
0.080823898	0.252008438
0.080108643	0.144958496
0.097036362	0.149965286
0.085830688	0.138998032
0.079154968	0.284910202
0.082015991	0.128984451
0.076055527	0.270128250
0.099182129	0.148057938
0.098943710	0.156879425
0.077009201	0.146865845
0.065088272	0.205039978
0.081062317	0.143051147
0.061988831	0.191211700
0.079154968	0.134229660
0.097990036	0.166893005
0.080823898	0.144958496
0.065803528	0.216960907
0.070810318	0.147104263
0.071048737	0.185012817
0.078916550	0.137090683
0.195980072	0.179052353
0.084877014	0.152111053
0.080108643	0.133037567
0.080108643	0.124931335
0.078916550	0.130176544
0.201940536	0.210046768
0.086069107	0.150918961
0.066041946	0.118970871
0.087976456	0.121116638
0.096082687	0.144004822
0.063180923	0.066041946
0.062942505	0.197887421
0.068902969	0.070095062
0.090122223	0.150203705
0.079154968	0.132083893
0.097036362	0.144004822
0.077962875	0.135898590
0.079870224	0.127077103
0.061988831	0.120162964
0.060081482	0.179052353
0.069856644	0.120878220
0.052928925	0.181913376
0.067949295	0.128030777
0.049114227	0.058174133
0.086069107	0.138044357
0.074148178	0.137090683
0.097036362	0.145912170
0.077962875	0.158071518
0.087976456	0.147104263
0.067949295	0.139951706
0.072956085	0.123977661
0.085115433	0.140905380
0.082015991	0.128030777
0.066995621	0.131130219
0.052213669	0.194072723
0.070095062	0.140905380
0.073909760	0.185012817
0.075101852	0.133991241
0.051021576	0.059127808
0.077962875	0.141143799
0.075101852	0.131130219
0.073909760	0.138998032
0.079870224	0.146865845
0.081062317	0.197887421
0.092983246	0.154972076
0.077962875	0.134944916
0.072956085	0.182151794
0.075817108	0.128030777
0.051021576	0.170946121
0.066995621	0.063896179
0.076055527	0.141143799
0.059843063	0.080108643
0.088930130	0.072002411
0.077009201	0.075817108
0.076055527	0.209093094
0.097990036	0.160932541
0.088930130	0.133991241
0.059843063	0.221967697
0.082015991	0.149011612
0.069856644	0.209093094
0.088930130	0.136137009
0.083923340	0.074863434
0.078201294	0.073909760
0.066995621	0.215053558
0.095129013	0.151872635
0.083923340	0.143051147
0.066995621	0.205039978
0.087022781	0.158071518
0.063896179	0.195026398
0.081062317	0.144004822
0.075101852	0.076055527
0.078201294	0.068902969
0.100135803	0.170946121
0.079154968	0.133991241
0.063180923	0.090122223
0.082969666	0.130891800
0.057935715	0.077009201
0.097990036	0.159025192
0.072956085	0.082015991
0.072002411	0.071048737
0.064849854	0.082015991
0.092029572	0.152111053
0.081062317	0.138998032
0.066995621	0.097990036
0.082969666	0.134944916
0.057935715	0.093936920
0.090837479	0.144004822
0.077009201	0.184059143
0.081062317	0.140905380
0.072002411	0.122070312
0.059843063	0.190973282
0.076055527	0.139951706
0.066041946	0.186920166
0.084877014	0.141859055
0.053882599	0.062942505
0.094890594	0.159978867
0.077009201	0.141859055
0.060081482	0.212192535
0.077962875	0.142097473
0.064849854	0.186920166
0.084877014	0.155925751
0.100851059	0.162839890
0.083923340	0.132083893
0.063180923	0.201940536
0.080823898	0.147104263
0.060081482	0.186920166
0.088930130	0.146150589
0.100135803	0.149965286
0.077962875	0.140905380
0.059843063	0.094890594
0.083208084	0.138044357
0.056028366	0.060796738
0.082969666	0.129938126
0.092983246	0.159025192
0.073194504	0.140190125
0.066995621	0.090837479
0.075101852	0.138998032
0.065088272	0.074148178
0.093936920	0.155925751
0.092029572	0.164985657
0.075817108	0.138044357
0.081062317	0.150918961
0.091075897	0.147104263
0.098943710	0.148057938
0.073909760	0.151872635
0.082969666	0.135898590
0.083923340	0.141143799
0.072002411	0.068187714
0.068902969	0.068187714
0.101804733	0.146150589
0.071048737	0.127077103
0.085115433	0.137090683
0.097036362	0.135898590
0.085830688	0.149011612
0.066041946	0.150918961
0.072956085	0.202894211
0.078201294	0.144004822
0.062942505	0.171899796
0.074863434	0.124931335
0.056028366	0.070095062
0.097036362	0.149011612
0.076055527	0.123023987
0.081062317	0.133991241
0.087022781	0.140190125
0.077962875	0.129938126
0.066995621	0.133991241
0.072002411	0.118017197
0.088930130	0.132799149
0.077962875	0.134944916
0.064134598	0.138998032
0.061035156	0.195026398
0.079154968	0.135183334
0.059127808	0.182867050
0.077962875	0.136137009
0.077962875	0.071048737
0.092029572	0.149965286
0.077962875	0.138998032
0.075101852	0.129938126
0.072956085	0.120878220
0.072002411	0.212907791
0.091075897	0.142097473
0.074148178	0.125885010
0.060081482	0.200033188
0.101089478	0.145912170
0.063896179	0.195980072
0.064134598	0.079870224
0.072002411	0.135898590
0.049114227	0.078916550
0.072002411	0.080108643
0.073194504	0.062942505
0.065088272	0.222921371
0.092983246	0.158071518
0.076055527	0.159025192
0.079870224	0.237941742
0.089168549	0.154972076
0.068902969	0.213861465
0.087022781	0.142097473
0.072002411	0.075101852
0.078916550	0.073909760
0.065088272	0.219106674
0.095129013	0.154972076
0.079154968	0.155210495
0.066995621	0.223159790
0.079870224	0.142097473
0.067949295	0.219821930
0.079870224	0.142097473
0.075101852	0.080108643
0.074148178	0.073909760
0.062942505	0.083923340
0.097036362	0.158071518
0.077962875	0.130891800
0.076055527	0.099897385
0.092029572	0.143051147
0.059843063	0.087976456
0.091075897	0.144958496
0.071048737	0.076055527
0.076055527	0.074863434
0.061988831	0.097036362
0.097036362	0.165939331
0.077962875	0.138998032
0.066041946	0.112056732
0.083923340	0.138998032
0.061988831	0.097990036
0.079154968	0.144004822
0.077009201	0.236034393
0.096082687	0.151157379
0.076055527	0.163078308
0.074863434	0.224828720
0.118970871	0.163078308
0.055789948	0.195026398
0.090837479	0.156879425
0.065088272	0.086069107
0.104904175	0.158071518
0.072002411	0.150918961
0.074863434	0.252962112
0.095129013	0.154018402
0.069856644	0.217914581
0.087976456	0.152111053
0.108003616	0.153064728
0.077962875	0.139951706
0.073909760	0.200986862
0.072002411	0.138044357
0.059127808	0.196933746
0.087976456	0.128984451
0.091075897	0.157833099
0.070095062	0.131845474
0.065088272	0.088930130
0.077962875	0.136852264
0.062942505	0.077962875
0.096082687	0.133037567
0.097036362	0.151872635
0.076055527	0.145912170
0.066041946	0.102043152
0.097990036	0.149965286
0.067949295	0.097036362
0.076055527	0.136852264
0.095844269	0.144958496
0.073194504	0.139236450
0.075101852	0.135898590
0.074148178	0.133037567
0.097036362	0.149965286
0.078916550	0.144958496
0.078201294	0.133991241
0.093936920	0.125885010
0.070095062	0.074863434
0.063896179	0.086069107
0.067949295	0.062942505
0.123977661	0.216007233
0.102043152	0.243902206
0.108003616	0.214099884
0.120878220	0.244855881
0.118017197	0.217199326
0.110149384	0.241041183
0.105857849	0.233888626
0.107049942	0.226974487
0.120162964	0.226974487
0.116109848	0.206947327
0.123023987	0.221967697
0.109910965	0.351905823
0.119924545	0.218153000
0.105142593	0.226974487
0.113964081	0.231981277
0.117063522	0.242948532
0.115871429	0.218868256
0.105142593	0.211954117
0.110149384	0.234127045
0.122070312	0.242948532
0.109910965	0.218153000
0.117063522	0.222921371
0.118017197	0.305891037
0.113010406	0.326871872
0.118970871	0.340223312
0.115871429	0.330924988
0.106096268	0.241041183
0.108003616	0.232934952
0.119924545	0.243902206
0.118970871	0.277996063
0.112056732	0.313043594
0.111103058	0.316858292
0.114917755	0.317096710
0.113964081	0.329017639
0.097990036	0.194072723
0.111818314	0.211954117
0.162124634	0.193119049
0.104904175	0.224828720
0.113010406	0.224113464
0.112056732	0.224828720
0.118017197	0.235080719
0.107049942	0.311851501
0.113964081	0.283956528
0.115871429	0.294923782
0.113964081	0.313043594
0.112056732	0.248908997
0.123977661	0.284910202
0.133991241	0.385046005
0.188112259	0.266075134
0.140190125	0.338077545
0.158071518	0.354051590
0.118970871	0.338077545
0.113964081	0.337123871
0.112056732	0.208139420
0.139951706	0.074863434
0.082969666	0.103950500
0.062942505	0.062942505
0.060796738	0.058174133
0.061035156	0.076055527
0.060796738	0.097990036
0.061988831	0.060081482
0.070810318	0.068187714
0.058889389	0.080108643
0.297069550	0.321149826
0.102043152	0.174999237
0.092029572	0.162124634
0.069856644	0.096082687
0.088930130	0.062942505
0.205993652	0.166893005
0.104904175	0.186920166
0.092029572	0.153779984
0.196218491	1.647949219
0.155925751	0.512838364
0.106096268	0.161886215
0.077009201	0.081062317
0.104904175	0.167131424
0.102996826	0.102043152
0.075101852	0.091075897
0.036954880	0.032901764
0.113010406	0.136852264
0.077009201	0.117063522
0.107049942	0.152111053
0.087022781	0.118970871
0.095844269	0.174999237
0.098943710	0.159025192
0.112056732	0.161886215
0.112056732	0.141143799
0.079870224	0.119924545
0.094890594	0.165224075
0.095129013	0.130891800
0.092029572	0.092983246
0.062942505	0.091075897
0.093936920	0.087022781
0.087976456	0.096082687
0.075101852	0.078201294
0.094890594	0.176906586
0.081062317	0.120162964
0.118970871	0.128030777
0.089883804	0.126123428
0.131130219	0.159978867
0.105857849	0.150918961
0.099897385	0.159025192
0.132083893	0.168085098
0.107049942	0.166893005
0.077962875	0.168085098
0.118970871	0.113010406
0.081062317	0.111103058
0.066995621	0.102996826
0.094175339	0.151872635
0.077962875	0.155925751
0.069141388	0.115156174
0.073194504	0.075101852
0.093221664	0.139951706
0.072002411	0.103950500
0.087022781	0.127077103
0.073909760	0.125885010
0.078916550	0.143051147
0.081062317	0.137090683
0.112056732	0.113010406
0.105857849	0.115156174
0.072956085	0.094890594
0.087022781	0.154972076
0.073909760	0.119209290
0.094175339	0.096797943
0.100135803	0.080108643
0.087022781	0.149011612
0.067949295	0.105857849
0.102996826	0.113010406
0.082015991	0.133991241
0.112056732	0.139951706
0.091075897	0.143051147
0.082969666	0.123023987
0.128030777	0.173807144
0.113010406	0.162839890
0.089883804	0.145912170
0.094890594	0.172853470
0.087022781	0.148057938
0.076055527	0.107049942
0.077009201	0.069141388
0.082015991	0.138998032
0.081062317	0.139951706
0.074148178	0.130176544
0.072956085	0.096082687
0.085830688	0.164985657
0.089883804	0.086069107
0.110149384	0.113010406
0.089168549	0.106811523
0.075817108	0.097990036
0.093936920	0.167131424
0.090122223	0.147104263
0.061035156	0.084877014
0.051975250	0.054121017
0.077009201	0.146150589
0.079154968	0.153064728
0.073194504	0.126838684
0.067949295	0.087976456
0.074863434	0.138998032
0.107049942	0.086069107
0.076055527	0.082969666
0.087022781	0.308990479
0.066041946	0.158071518
0.038146973	0.035047531
0.078916550	0.510931015
0.072002411	0.370979309
0.082969666	0.083923340
0.076055527	0.240087509
0.081062317	0.268936157
0.100851059	0.429868698
0.085115433	0.385046005
0.072956085	0.066995621
0.058889389	0.180959702
0.201940536	0.241041183
0.061988831	0.066995621
0.064134598	0.159025192
0.051975250	0.056028366
0.058174133	0.179052353
0.169038773	0.155925751
0.049829483	0.056028366
0.066995621	0.064134598
0.181913376	1.221895218
0.153064728	0.428915024
0.062942505	0.170946121
0.059127808	0.065088272
0.071048737	0.166893005
0.061988831	0.066995621
0.154972076	0.572919846
0.061035156	0.065088272
0.145912170	0.576019287
0.153064728	0.614881516
0.070095062	0.067949295
0.149965286	0.681161880
0.152111053	0.553131104
0.133991241	0.624895096
0.144004822	0.556945801
0.142097473	0.551939011
0.068902969	0.166893005
0.068902969	0.063896179
0.054121017	0.168800354
0.102996826	0.172138214
0.101089478	0.190019608
0.066995621	0.064134598
0.061035156	0.165939331
0.061988831	0.066041946
0.084877014	0.172138214
0.069141388	0.061035156
0.050783157	0.066041946
0.069141388	0.174999237
0.060081482	0.057935715
0.056982040	0.177145004
0.062942505	0.063896179
0.091075897	0.162124634
0.108003616	0.168085098
0.086784363	0.089883804
0.081062317	0.180959702
0.066995621	0.071048737
0.057935715	0.185966492
0.064849854	0.065088272
0.056028366	0.066995621
0.056982040	0.148057938
0.046968460	0.063896179
0.048875809	0.180006027
0.061988831	0.066995621
0.077009201	0.247001648
0.190019608	0.817060471
0.066041946	0.069141388
0.290155411	0.401020050
0.100135803	0.258922577
0.201940536	0.398874283
0.057935715	0.069141388
0.464916229	0.690937042
0.184774399	0.964164734
0.451087952	0.652074814
0.189065933	0.860929489
0.187158585	0.700950623
0.075101852	0.159025192
0.066041946	0.080108643
0.054121017	0.159025192
0.092029572	0.158071518
0.082969666	0.178098679
0.072002411	0.062942505
0.053882599	0.174999237
0.064849854	0.065088272
0.068187714	0.179052353
0.060081482	0.067949295
0.055074692	0.065088272
0.062227249	0.153064728
0.050067902	0.056028366
0.056982040	0.159025192
0.054121017	0.060081482
0.072002411	0.066995621
0.070095062	0.171184540
0.059843063	0.064849854
0.052928925	0.184059143
0.069141388	0.072002411
0.059843063	0.066041946
0.061988831	0.164031982
0.055074692	0.061988831
0.062942505	0.169038773
0.051975250	0.056028366
0.073909760	0.149011612
0.080108643	0.168085098
0.287055969	0.286817551
0.084877014	0.162124634
0.087022781	0.138998032
0.175952911	0.154972076
0.077962875	0.123977661
0.083208084	0.135898590
0.025987625	0.034809113
0.167131424	1.019001007
0.149965286	0.422000885
0.074148178	0.146865845
0.092029572	0.132083893
0.060081482	0.053167343
0.066995621	0.051021576
0.070810318	0.062942505
0.062942505	0.051975250
0.077009201	0.147104263
0.070095062	0.061988831
0.082015991	0.140905380
0.075101852	0.144004822
0.077962875	0.145196915
0.090837479	0.145912170
0.091075897	0.152826309
0.072002411	0.149011612
0.056028366	0.067949295
0.089168549	0.128030777
0.075101852	0.121116638
0.077009201	0.121831894
0.047922134	0.064134598
0.077009201	0.128030777
0.112056732	0.093936920
0.077009201	0.080108643
0.257015228	0.274896622
0.062942505	0.083208084
0.040054321	0.093936920
0.066041946	0.087976456
0.036001205	0.074863434
0.082015991	0.303030014
0.027894974	0.031232834
0.096082687	0.258207321
0.036954880	0.099897385
0.034093857	0.038146973
0.060081482	0.080108643
0.036001205	0.091791153
0.072002411	0.066041946
0.036001205	0.062942505
0.037908554	0.038862228
0.061035156	0.053167343
0.063896179	0.070095062
0.060081482	0.078916550
0.077962875	0.079154968
0.031948090	0.035047531
0.073909760	0.092983246
0.056982040	0.078916550
0.075101852	0.112056732
0.037908554	0.101804733
0.081062317	0.105857849
0.052928925	0.105857849
0.125169754	0.305891037
0.061988831	0.082015991
0.077962875	0.212907791
0.097036362	0.287055969
0.085115433	0.217914581
0.041961670	0.094890594
0.042915344	0.052928925
0.043153763	0.095129013
0.034093857	0.028848648
0.083923340	0.218868256
0.022888184	0.030040741
0.049114227	0.109910965
0.092029572	0.091075897
0.212192535	0.211000443
0.106096268	0.271081924
0.039100647	0.046968460
0.216007233	0.191926956
0.078201294	0.091791153
0.216960907	0.185966492
0.201940536	0.182867050
0.048875809	0.057935715
0.041007996	0.101089478
0.108957291	0.308036804
0.083923340	0.107049942
0.089883804	0.113964081
0.096082687	0.099897385
0.043153763	0.092029572
0.052928925	0.051021576
0.221967697	0.213861465
0.056982040	0.099897385
0.047922134	0.061988831
0.088214874	0.111103058
0.040054321	0.037908554
0.235080719	0.225067139
0.023126602	0.038146973
0.056028366	0.124931335
0.087976456	0.116109848
0.057935715	0.068902969
0.054121017	0.101089478
0.079870224	0.088930130
0.042915344	0.109910965
0.231981277	0.216960907
0.234127045	0.195026398
0.083208084	0.096082687
0.032901764	0.037908554
0.044107437	0.083208084
0.039100647	0.054121017
0.042915344	0.100851059
0.066041946	0.084161758
0.029087067	0.034093857
0.045061111	0.100135803
0.091075897	0.211000443
0.024080276	0.041007996
0.039100647	0.039100647
0.034093857	0.056982040
0.069141388	0.054836273
0.025987625	0.033140182
0.070095062	0.054121017
0.157117844	0.105857849
0.077009201	0.265121460
0.059843063	0.073909760
0.028848648	0.030994415
0.030040741	0.036001205
0.025033951	0.035047531
0.038862228	0.033140182
0.077009201	0.099182129
0.036954880	0.033140182
0.029087067	0.041007996
0.028848648	0.025987625
0.035047531	0.029087067
0.067949295	0.118970871
0.073909760	0.100135803
0.098943710	0.324964523
0.031948090	0.036001205
0.034093857	0.032901764
0.030040741	0.031948090
0.030994415	0.029087067
0.066041946	0.194072723
0.051975250	0.176906586
0.029087067	0.030994415
0.038146973	0.036954880
0.028133392	0.025987625
0.026941299	0.025987625
0.061988831	0.068902969
0.051975250	0.092983246
0.054836273	0.154018402
0.052928925	0.172853470
0.054121017	0.063180923
0.027894974	0.026941299
0.030994415	0.026941299
0.028133392	0.026941299
0.028133392	0.032901764
0.060081482	0.197887421
0.027894974	0.029802322
0.028848648	0.026941299
0.039100647	0.037908554
0.032901764	0.029087067
0.134944916	0.514030457
0.029087067	0.028133392
0.021934509	0.029087067
0.026941299	0.030994415
0.027179718	0.026941299
0.116109848	0.437021255
0.025987625	0.027894974
0.025987625	0.026941299
0.026941299	0.030040741
0.027179718	0.025033951
0.120878220	1.004934311
0.025987625	0.033140182
0.036954880	0.028848648
0.030994415	0.030994415
0.029087067	0.026941299
0.026941299	0.030040741
0.030994415	0.030040741
0.028133392	0.025987625
0.031948090	0.034093857
0.113964081	0.283956528
0.093936920	0.367879868
0.063896179	0.236988068
0.083923340	0.515937805
0.071048737	0.297069550
0.085115433	0.389099121
0.063896179	0.060081482
0.049114227	0.128984451
0.059127808	0.211954117
0.051021576	0.127077103
0.051021576	0.053882599
0.056028366	0.138998032
0.054121017	0.051021576
0.045061111	0.061988831
0.076055527	0.255823135
0.121831894	0.395059586
0.075101852	0.361204147
0.074148178	0.210046768
0.030994415	0.024080276
0.072956085	0.240087509
0.063896179	0.245094299
0.081062317	0.262975693
0.072002411	0.220060349
0.078916550	0.267982483
0.061988831	0.247001648
0.079154968	0.243186951
0.069141388	0.226020813
0.081062317	0.403165817
0.094890594	0.492095947
0.067949295	0.329971313
0.078916550	0.210046768
0.092983246	0.485897064
0.087976456	0.468969345
0.087022781	0.447988510
0.091791153	0.463962555
0.082969666	0.378131866
0.072002411	0.317096710
0.051975250	0.137805939
0.072002411	0.288009644
0.053882599	0.205993652
0.155925751	0.149011612
0.077009201	0.384807587
0.057935715	0.215053558
0.051021576	0.143051147
0.104904175	0.572919846
0.093936920	0.518083572
0.099897385	0.552892685
0.117063522	0.568151474
0.106096268	0.545978546
0.081062317	0.330924988
0.053167343	0.144958496
0.049114227	0.142812729
0.067949295	0.247955322
0.142097473	0.142812729
0.062942505	0.249862671
0.046968460	0.176906586
0.060081482	0.156164169
0.060081482	0.152111053
0.063896179	0.168800354
0.047922134	0.063180923
0.105857849	0.624895096
0.052928925	0.063180923
0.026941299	0.027179718
0.051021576	0.073909760
0.025033951	0.028848648
0.026941299	0.025033951
0.025987625	0.030040741
0.025987625	0.029802322
0.034809113	0.025033951
0.025987625	0.026941299
0.031948090	0.025987625
0.041007996	0.025987625
0.027179718	0.028848648
0.026941299	0.029087067
0.033140182	0.026941299
0.025987625	0.025987625
0.029087067	0.027894974
0.026941299	0.025987625
0.025033951	0.029087067
0.026941299	0.027894974
0.026941299	0.028133392
0.027894974	0.026941299
0.025987625	0.030994415
0.021934509	0.025987625
0.023126602	0.025033951
0.028848648	0.028848648
0.028133392	0.030040741
0.025987625	0.030040741
0.026226044	0.031948090
0.024795532	0.027894974
0.025987625	0.028848648
0.028133392	0.035047531
0.023126602	0.030994415
0.028133392	0.036954880
0.028133392	0.028133392
0.060081482	0.076055527
0.113964081	0.627994537
0.051975250	0.061988831
0.025033951	0.030040741
0.056982040	0.067949295
0.036954880	0.033140182
0.021934509	0.028133392
0.029087067	0.027894974
0.027179718	0.027894974
0.030994415	0.035047531
0.026941299	0.028133392
0.026941299	0.029087067
0.027894974	0.025987625
0.025987625	0.030994415
0.027179718	0.030040741
0.030994415	0.028848648
0.026941299	0.028848648
0.026941299	0.027894974
0.026941299	0.028133392
0.027894974	0.029087067
0.027894974	0.029802322
0.024080276	0.028848648
0.025987625	0.034809113
0.026941299	0.027894974
0.026941299	0.030994415
0.097036362	0.380992889
0.056982040	0.067949295
0.026941299	0.026941299
0.057935715	0.068902969
0.026941299	0.035047531
0.027179718	0.030040741
0.025987625	0.030040741
0.047922134	0.027894974
0.021934509	0.026941299
0.027894974	0.025987625
0.027179718	0.026941299
0.027894974	0.026941299
0.026941299	0.022888184
0.028133392	0.028133392
0.027894974	0.030994415
0.025987625	0.027894974
0.025987625	0.027894974
0.026941299	0.029087067
0.027894974	0.028133392
0.025987625	0.030994415
0.025987625	0.025987625
0.028848648	0.030994415
0.025987625	0.027894974
0.027894974	0.029087067
0.123977661	0.638008118
0.055074692	0.072956085
0.027179718	0.031948090
0.061035156	0.063896179
0.026941299	0.030040741
0.026941299	0.024795532
0.022888184	0.032901764
0.030994415	0.027894974
0.025987625	0.025987625
0.032901764	0.027179718
0.030040741	0.030994415
0.027179718	0.030994415
0.026226044	0.030040741
0.026941299	0.024080276
0.029087067	0.029802322
0.030040741	0.027894974
0.025987625	0.028848648
0.029087067	0.030040741
0.027894974	0.025987625
0.028848648	0.028133392
0.069856644	0.031948090
0.023126602	0.025033951
0.022888184	0.029087067
0.026941299	0.028133392
0.104904175	0.381946564
0.051021576	0.073194504
0.025987625	0.029087067
0.053882599	0.061035156
0.026941299	0.028133392
0.034093857	0.027179718
0.025033951	0.029087067
0.025033951	0.025987625
0.025987625	0.027179718
0.021934509	0.026226044
0.025987625	0.027179718
0.028848648	0.025987625
0.027179718	0.030994415
0.027894974	0.028133392
0.025987625	0.025987625
0.032186508	0.026941299
0.026941299	0.030994415
0.029087067	0.031948090
0.028133392	0.028848648
0.026941299	0.026941299
0.030040741	0.030040741
0.029087067	0.030994415
0.025987625	0.028133392
0.027894974	0.025033951
0.097990036	0.391960144
0.054121017	0.066041946
0.028133392	0.026941299
0.056982040	0.061035156
0.027179718	0.025033951
0.030994415	0.027179718
0.034809113	0.027894974
0.037908554	0.026941299
0.025987625	0.027894974
0.025033951	0.064134598
0.033855438	0.028133392
0.027894974	0.033140182
0.032186508	0.023841858
0.027894974	0.028133392
0.033140182	0.027894974
0.025987625	0.036954880
0.025987625	0.025987625
0.030040741	0.025987625
0.026941299	0.028133392
0.025033951	0.026941299
0.026941299	0.028133392
0.027894974	0.025033951
0.026941299	0.025987625
0.025987625	0.029802322
0.059843063	0.066995621
0.025987625	0.030040741
0.053167343	0.059843063
0.025987625	0.030040741
0.026941299	0.030040741
0.025987625	0.028848648
0.025987625	0.024080276
0.025987625	0.025987625
0.032186508	0.036954880
0.023126602	0.026941299
0.026941299	0.027894974
0.025987625	0.026941299
0.026941299	0.026941299
0.027894974	0.025987625
0.025987625	0.024795532
0.025987625	0.029087067
0.026941299	0.036954880
0.027179718	0.035047531
0.026226044	0.030994415
0.025987625	0.029087067
0.026226044	0.025987625
0.027179718	0.024080276
0.027894974	0.031948090
0.060081482	0.064849854
0.026941299	0.024080276
0.060081482	0.066041946
0.025987625	0.030040741
0.026941299	0.027179718
0.028133392	0.025987625
0.032901764	0.029087067
0.034093857	0.027894974
0.027179718	0.029087067
0.026941299	0.027894974
0.066995621	0.027894974
0.026941299	0.033140182
0.027179718	0.027179718
0.026941299	0.032901764
0.025987625	0.029087067
0.027179718	0.033855438
0.025987625	0.027894974
0.025987625	0.029087067
0.028133392	0.030040741
0.026941299	0.030994415
0.029087067	0.026941299
0.025987625	0.027894974
0.029087067	0.028133392
0.138998032	0.643968582
0.056982040	0.071048737
0.026941299	0.030040741
0.065088272	0.069856644
0.026941299	0.028848648
0.026941299	0.032186508
0.028133392	0.025987625
0.027894974	0.027179718
0.027894974	0.027894974
0.028133392	0.027894974
0.029087067	0.028133392
0.025987625	0.032901764
0.026941299	0.027894974
0.028133392	0.027894974
0.025033951	0.030040741
0.027894974	0.026941299
0.026941299	0.028133392
0.025987625	0.027179718
0.027179718	0.026941299
0.027894974	0.028133392
0.026941299	0.032186508
0.024080276	0.025987625
0.026941299	0.028848648
0.027894974	0.081062317
0.107049942	0.442981720
0.027894974	0.030040741
0.026941299	0.034809113
0.026941299	0.031948090
0.029087067	0.028133392
0.028133392	0.030994415
0.026941299	0.034809113
0.025987625	0.026941299
0.025033951	0.032186508
0.025987625	0.028133392
0.027179718	0.025987625
0.028133392	0.030040741
0.109195709	0.437021255
0.027894974	0.029087067
0.028133392	0.030994415
0.026941299	0.028133392
0.026941299	0.025033951
0.026941299	0.027894974
0.025033951	0.025987625
0.025987625	0.029802322
0.033855438	0.030040741
0.025033951	0.029087067
0.026941299	0.033140182
0.026941299	0.032901764
0.085830688	0.279903412
0.028848648	0.030040741
0.028133392	0.028133392
0.031948090	0.026941299
0.025033951	0.026941299
0.021934509	0.036001205
0.023126602	0.025987625
0.030994415	0.038146973
0.028848648	0.025033951
0.027179718	0.025987625
0.028848648	0.028848648
0.029087067	0.027894974
0.113010406	0.434875488
0.030994415	0.028848648
0.024795532	0.025987625
0.026941299	0.026941299
0.029087067	0.033140182
0.030040741	0.026226044
0.030040741	0.032186508
0.025987625	0.026941299
0.027894974	0.027894974
0.027179718	0.027179718
0.025987625	0.026941299
0.028848648	0.030040741
0.097036362	0.291824341
0.025987625	0.032901764
0.027894974	0.027179718
0.025987625	0.026941299
0.027894974	0.031232834
0.028133392	0.030994415
0.025033951	0.029087067
0.025987625	0.030040741
0.027894974	0.026941299
0.027179718	0.025987625
0.026226044	0.030994415
0.032186508	0.029087067
0.092029572	0.285148621
0.024080276	0.031948090
0.027894974	0.029087067
0.025033951	0.026941299
0.025987625	0.028848648
0.029087067	0.028133392
0.033140182	0.043869019
0.033140182	0.031948090
0.025033951	0.027894974
0.032901764	0.026941299
0.025033951	0.028848648
0.025987625	0.029087067
0.026226044	0.027179718
0.030994415	0.025987625
0.025987625	0.035047531
0.024795532	0.025987625
0.027179718	0.025033951
0.027179718	0.025033951
0.025987625	0.030040741
0.025033951	0.027894974
0.025987625	0.028133392
0.025987625	0.026941299
0.025987625	0.028133392
0.025987625	0.027894974
0.036001205	0.086069107
0.023126602	0.028133392
0.027894974	0.026941299
0.028133392	0.025987625
0.025033951	0.027179718
0.026941299	0.027179718
0.025033951	0.031948090
0.029802322	0.030040741
0.027179718	0.025987625
0.025987625	0.025033951
0.120878220	0.557899475
0.030994415	0.031948090
0.033140182	0.028848648
0.030040741	0.030040741
0.028133392	0.029087067
0.024795532	0.031948090
0.040054321	0.030040741
0.024080276	0.027894974
0.027179718	0.030994415
0.030040741	0.026941299
0.025033951	0.030040741
0.025987625	0.030040741
0.057935715	0.216960907
0.030040741	0.025987625
0.066041946	0.156879425
0.232934952	4086.747884750
0.088214874	0.101804733
0.514030457	1925.864934921
0.169038773	0.669956207
0.137090683	0.587940216
0.346183777	0.554800034
0.029087067	0.086069107
0.203132629	0.957012177
0.077962875	0.195980072
0.046014786	0.053882599
0.383138657	0.612020493
0.460863113	0.934123993
0.066995621	0.197887421
0.305891037	1.282215118
0.141859055	0.504016876
0.262975693	1.214981079
0.273942947	1.206159592
0.227928162	1.165866852
0.257968903	1.234054565
0.208139420	1.200914383
0.262975693	1.183032990
0.219106674	1.192808151
0.252962112	1.235961914
0.277042389	1.238107681
0.145912170	0.514984131
0.218153000	0.821113586
0.330924988	1.640796661
0.216007233	0.883817673
0.339984894	1.609802246
0.314950943	1.466035843
0.498056412	2.045154572
0.285863876	1.157999039
0.498056412	1.729011536
0.215053558	0.813007355
0.578880310	1.517057419
0.431060791	1.374006271
0.689983368	1.783132553
0.497102737	1.760959625
0.611066818	2.097845078
0.433206558	1.398086548
0.678062439	1.836061478
0.556945801	1.669168472
0.872135162	2.895832062
0.037908554	0.032901764
0.139951706	0.138044357
0.122070312	0.146150589
0.033140182	0.038146973
0.154018402	0.597000122
0.133037567	0.138044357
0.026941299	0.026941299
0.142097473	0.153064728
0.145912170	0.583171844
0.133991241	0.572204590
0.118017197	0.120878220
0.146865845	0.595808029
0.134944916	0.127077103
0.211954117	0.955820084
0.528812408	1.255035400
0.062942505	0.183105469
0.216007233	1.156806946
0.136852264	0.146865845
0.221014023	1.121044159
0.126838684	0.145912170
0.210046768	1.125097275
0.041961670	0.128984451
0.077962875	0.246047974
0.081062317	0.222206116
0.359058380	0.468969345
0.038146973	0.096082687
0.026941299	0.037193298
0.027894974	0.034093857
0.030040741	0.031948090
0.030040741	0.035047531
0.028133392	0.028848648
0.028133392	0.027894974
0.186920166	0.163078308
0.036001205	0.091075897
0.027894974	0.030994415
0.026941299	0.036001205
0.028848648	0.027894974
0.173807144	0.159978867
0.035047531	0.093936920
0.169038773	0.157117844
0.027894974	0.040054321
0.032901764	0.030040741
0.164985657	0.157117844
0.026941299	0.026941299
0.155210495	0.165939331
0.028848648	0.026941299
0.025987625	0.026941299
0.046014786	0.092983246
0.025987625	0.029087067
0.026941299	0.030040741
0.207901001	0.551939011
0.093936920	0.035047531
0.241994858	0.613927841
0.167846680	0.571966171
0.064134598	0.079154968
0.046968460	0.048160553
0.056028366	0.061988831
0.033855438	0.042915344
0.050783157	0.034093857
0.033855438	0.031948090
0.025987625	0.041007996
0.035047531	0.034093857
0.030994415	0.030994415
0.025033951	0.026941299
0.155925751	0.386953354
0.141859055	0.334978104
0.142097473	0.351905823
0.144958496	0.175237656
0.145912170	0.182151794
0.140905380	0.154018402
0.139951706	0.150918961
0.138998032	0.159978867
0.032901764	0.031948090
0.148057938	0.144004822
0.023126602	0.026941299
0.188112259	15.794038773
0.160932541	0.710964203
0.760078430	43.877840042
0.029087067	0.030994415
0.178098679	0.166893005
0.034093857	0.030040741
0.400066376	1.936912537
0.169992447	0.155925751
0.025987625	0.035047531
0.036001205	0.033140182
0.026941299	0.027894974
0.030040741	0.028848648
0.026941299	0.029087067
0.419855118	1.895904541
0.136852264	0.155925751
0.135898590	0.141859055
0.030994415	0.040054321
0.021934509	0.025987625
0.030994415	0.030994415
0.021934509	0.029802322
0.026226044	0.029802322
0.030040741	0.025987625
0.028133392	0.026941299
0.024795532	0.052928925
0.026941299	0.027179718
0.027894974	0.027894974
0.026941299	0.025987625
0.027179718	0.027894974
0.026941299	0.027179718
0.026941299	0.029087067
0.025987625	0.032901764
0.027179718	0.025987625
0.026941299	0.025987625
0.436067581	1.971006393
0.146150589	0.186204910
0.148057938	0.154018402
0.030994415	0.035047531
0.028133392	0.025987625
0.026941299	0.025987625
0.025033951	0.029087067
0.029087067	0.029087067
0.027894974	0.031948090
0.028133392	0.030994415
0.026941299	0.032186508
0.041961670	0.026941299
0.025987625	0.028133392
0.025987625	0.027894974
0.030994415	0.027179718
0.030040741	0.026941299
0.029087067	0.030994415
0.025987625	0.026941299
0.025987625	0.026941299
0.025033951	0.026941299
0.469207764	1.985073090
0.411987305	1.931190491
0.394821167	2.008199692
0.311851501	1.510143280
0.177145004	0.275135040
0.181198120	0.280141830
0.433921814	1.945972443
0.180006027	0.279903412
0.185012817	0.279903412
0.439167023	2.016067505
0.026941299	0.025987625
0.192165375	0.288009644
0.187873840	0.281095505
0.459194183	1.554012299
0.024080276	0.029087067
0.406980515	2.074003220
0.035047531	0.027179718
0.501871109	3.110885620
0.185012817	0.308036804
0.195980072	0.293016434
0.035047531	0.023126602
0.293016434	0.521898270
0.263929367	0.527858734
0.535011292	2.629995346
0.032901764	0.028848648
0.355005264	1.172065735
0.432968140	2.244949341
0.411033630	1.564025879
0.339031219	0.665903091
0.293970108	0.555992126
0.288009644	0.543117523
0.584125519	2.536058426
0.283002853	0.680208206
0.581026077	2.804040909
0.036001205	0.022888184
0.479936600	2.619028091
0.530004501	2.511978149
0.295877457	0.684022903
0.557184219	2.783060074
0.201940536	0.331878662
0.572919846	2.773046494
0.627994537	6.258964539
0.032901764	0.031948090
0.036001205	0.029087067
0.025987625	0.031948090
0.026941299	0.025987625
0.153064728	0.155925751
0.036001205	0.037908554
0.026941299	0.038146973
0.029087067	0.027894974
0.040054321	0.025987625
0.027894974	0.030994415
0.024795532	0.027894974
0.026941299	0.033855438
0.027179718	0.029802322
0.036001205	0.029802322
0.034093857	0.026941299
0.034093857	0.031948090
0.029087067	0.026941299
0.028133392	0.030994415
0.027894974	0.025987625
0.028133392	0.030994415
0.030040741	0.028133392
0.215053558	0.181198120
0.185012817	0.172138214
0.208854675	0.182867050
0.423908234	1.635074615
0.173807144	0.279188156
0.181913376	0.298023224
0.423908234	1.983165741
0.185012817	0.249862671
0.164985657	0.238895416
0.425100327	1.985073090
0.031948090	0.026941299
0.185966492	0.274896622
0.168085098	0.241041183
0.447988510	1.923084259
0.039100647	0.024080276
0.396966934	1.506090164
0.038146973	0.036954880
0.755071640	2.179145813
0.211954117	0.315904617
0.179052353	0.294923782
0.034093857	0.038146973
0.316858292	0.531911850
0.283002853	0.504016876
0.566959381	2.475023270
0.038862228	0.034093857
0.362157822	1.116037369
0.441074371	2.011060715
0.452995300	1.578807831
0.303030014	0.673770905
0.300884247	0.571012497
0.294923782	0.512123108
0.597000122	2.957820892
0.313997269	0.669956207
0.571012497	2.810955048
0.030994415	0.026941299
0.597953796	2.313137054
0.567913055	2.489089966
0.335931778	0.746965408
0.580072403	3.412961960
0.225067139	0.365018845
0.597000122	8.574962616
0.667095184	4.001140594
0.140190125	0.141859055
0.021934509	0.026941299
0.033140182	0.026941299
0.026941299	0.032186508
0.029087067	0.025987625
0.030994415	0.029802322
0.026941299	0.026941299
0.028848648	0.031948090
0.036954880	0.030994415
0.027894974	0.026941299
0.033855438	0.037193298
0.036001205	0.031948090
0.025033951	0.028848648
0.022172928	0.030994415
0.027894974	0.028848648
0.025987625	0.026941299
0.024795532	0.029802322
0.219106674	0.190019608
0.220060349	0.181913376
0.209093094	0.427007675
0.270843506	0.599861145
0.154018402	0.416040421
0.581026077	8.513927460
0.275850296	8.718013763
0.915050507	17.867088318
0.364065170	16.438961029
0.036001205	0.039100647
0.178098679	0.181198120
0.149011612	0.154972076
0.038146973	0.033140182
0.157833099	0.153064728
0.025033951	0.025987625
0.166893005	0.192880630
0.034093857	0.033140182
0.034809113	0.028133392
0.026941299	0.030040741
0.031948090	0.033855438
0.200986862	0.210046768
0.159025192	0.163078308
0.159025192	0.147819519
0.025033951	0.025987625
0.026941299	0.028133392
0.031948090	0.028133392
0.026941299	0.030040741
0.041007996	0.027179718
0.033140182	0.048875809
0.032901764	0.033140182
0.036001205	0.033855438
0.029087067	0.026941299
0.025987625	0.036954880
0.026941299	0.030040741
0.026941299	0.035047531
0.026941299	0.029087067
0.029087067	0.027894974
0.033855438	0.032901764
0.026226044	0.028133392
0.026941299	0.030994415
0.216007233	0.257968903
0.155925751	0.183105469
0.144958496	0.155925751
0.025987625	0.025987625
0.035047531	0.027179718
0.030994415	0.030994415
0.025033951	0.029087067
0.024795532	0.026941299
0.023126602	0.039100647
0.034093857	0.029087067
0.027894974	0.026941299
0.026941299	0.026226044
0.026941299	0.025987625
0.031948090	0.029087067
0.027179718	0.027179718
0.026941299	0.028133392
0.026941299	0.028133392
0.025987625	0.028133392
0.030994415	0.024080276
0.027894974	0.028133392
0.217914581	0.247001648
0.186920166	0.231027603
0.164985657	0.221967697
0.028848648	0.031948090
0.194072723	0.208139420
0.146865845	0.221967697
0.150918961	0.209808350
0.025987625	0.029802322
0.187873840	0.236034393
0.041007996	0.031948090
0.025033951	0.030994415
0.030994415	0.030994415
0.027179718	0.030994415
0.206947327	0.200033188
0.179052353	0.163078308
0.163078308	0.170946121
0.037908554	0.030994415
0.026941299	0.033855438
0.027894974	0.030994415
0.024795532	0.027894974
0.030040741	0.032186508
0.025987625	0.026941299
0.030040741	0.039100647
0.027179718	0.029087067
0.025987625	0.025987625
0.035047531	0.030994415
0.027179718	0.029087067
0.066995621	0.041961670
0.021934509	0.025987625
0.021934509	0.030040741
0.028133392	0.028133392
0.030040741	0.026941299
0.037908554	0.028848648
0.213861465	0.249147415
0.205039978	0.202894211
0.158071518	0.168085098
0.027894974	0.035047531
0.025987625	0.028848648
0.028848648	0.027894974
0.026941299	0.028133392
0.025987625	0.027894974
0.025033951	0.026941299
0.027179718	0.030040741
0.028848648	0.030994415
0.028133392	0.027179718
0.039100647	0.028133392
0.027179718	0.030040741
0.123023987	0.028848648
0.034809113	0.036954880
0.053882599	0.036954880
0.028133392	0.032901764
0.027894974	0.032901764
0.027894974	0.027894974
0.293016434	0.241994858
0.169992447	0.216960907
0.027894974	0.029802322
0.209093094	0.219821930
0.169038773	0.205993652
0.027894974	0.027179718
0.181913376	0.198125839
0.027894974	0.029087067
0.169992447	0.153779984
0.027894974	0.030994415
0.161886215	0.180959702
0.138044357	0.145912170
0.034093857	0.032186508
0.025987625	0.029802322
0.028133392	0.029802322
0.025987625	0.029087067
0.025987625	0.051975250
0.207901001	0.205039978
0.162124634	0.163078308
0.137090683	0.169992447
0.027894974	0.030040741
0.031948090	0.030040741
0.028133392	0.028133392
0.023126602	0.035047531
0.035047531	0.029802322
0.035047531	0.036001205
0.027179718	0.046014786
0.036001205	0.036001205
0.031948090	0.031948090
0.040054321	0.030040741
0.028848648	0.028133392
0.027894974	0.029087067
0.025987625	0.030040741
0.025987625	0.026941299
0.027894974	0.028848648
0.027894974	0.027179718
0.025987625	0.026941299
0.221014023	0.245094299
0.144958496	0.183105469
0.135183334	0.152111053
0.025987625	0.025033951
0.026941299	0.027894974
0.025987625	0.030994415
0.030994415	0.026941299
0.030040741	0.025987625
0.029087067	0.029087067
0.032186508	0.036954880
0.036001205	0.029087067
0.030040741	0.030040741
0.027894974	0.030040741
0.025987625	0.027179718
0.030040741	0.029087067
0.027179718	0.027179718
0.025987625	0.026941299
0.025987625	0.029087067
0.026941299	0.036001205
0.027894974	0.027179718
0.216007233	0.248908997
0.164985657	0.228166580
0.160932541	0.226974487
0.029802322	0.025987625
0.200033188	0.212907791
0.151872635	0.210046768
0.151872635	0.198841095
0.025033951	0.027894974
0.193834305	0.223875046
0.035047531	0.033140182
0.169038773	0.159978867
0.030994415	0.032186508
0.192880630	0.442981720
0.162839890	0.170946121
0.028133392	0.031948090
0.026941299	0.030994415
0.027894974	0.025987625
0.057935715	0.030040741
0.072002411	0.085115433
0.213146210	0.438928604
0.159025192	0.159025192
0.146150589	0.152111053
0.030040741	0.025987625
0.027894974	0.027894974
0.026941299	0.041007996
0.025987625	0.027894974
0.033140182	0.033140182
0.027894974	0.029087067
0.031948090	0.040054321
0.035047531	0.038862228
0.026941299	0.032186508
0.030040741	0.030994415
0.026226044	0.041961670
0.025987625	0.026941299
0.028133392	0.031948090
0.027179718	0.027894974
0.027179718	0.035047531
0.025987625	0.026941299
0.025987625	0.030040741
0.229120255	0.478029251
0.153064728	0.193834305
0.149011612	0.159978867
0.026941299	0.031948090
0.025987625	0.028848648
0.026941299	0.026941299
0.022888184	0.110149384
0.063896179	0.037908554
0.030994415	0.036954880
0.033855438	0.035047531
0.025987625	0.035047531
0.029087067	0.029802322
0.034093857	0.026941299
0.022888184	0.026226044
0.027894974	0.028133392
0.027894974	0.026941299
0.025987625	0.025987625
0.035047531	0.025987625
0.025987625	0.025033951
0.026941299	0.052928925
0.231981277	0.504970551
0.210046768	0.475168228
0.201940536	0.483989716
0.171184540	0.354051590
0.070095062	0.118017197
0.107049942	0.113010406
0.217914581	0.406026840
0.077009201	0.113010406
0.200986862	0.468015671
0.040054321	0.025987625
0.097036362	0.149011612
0.227928162	0.545978546
0.172138214	0.255107880
0.037908554	0.027894974
0.215053558	0.455141068
0.032901764	0.028848648
0.257015228	0.315904617
0.195980072	0.271081924
0.238895416	0.524997711
0.189065933	0.488042831
0.193119049	0.447034836
0.072956085	0.101804733
0.068902969	0.114917755
0.211000443	0.432968140
0.068187714	0.104904175
0.188827515	0.415086746
0.024080276	0.029802322
0.078916550	0.136852264
0.209093094	0.457048416
0.145912170	0.196933746
0.036001205	0.030994415
0.174999237	0.370979309
0.026941299	0.030994415
0.169992447	0.195980072
0.185966492	0.425100327
0.025987625	0.029802322
0.148057938	0.149011612
0.025987625	0.027894974
0.164985657	0.194072723
0.127077103	0.144958496
0.024080276	0.028133392
0.026226044	0.024080276
0.030994415	0.025987625
0.022888184	0.025987625
0.020980835	0.026941299
0.197887421	0.225067139
0.133037567	0.155925751
0.126838684	0.138998032
0.026941299	0.030040741
0.025987625	0.026941299
0.026941299	0.029802322
0.026941299	0.028848648
0.025987625	0.031948090
0.028133392	0.025987625
0.025987625	0.028133392
0.035047531	0.031948090
0.029087067	0.028133392
0.030994415	0.035047531
0.026941299	0.029087067
0.025987625	0.025987625
0.026941299	0.026941299
0.024080276	0.029802322
0.035047531	0.036954880
0.022172928	0.030040741
0.027894974	0.025987625
0.222921371	0.267982483
0.159025192	0.190019608
0.144004822	0.169992447
0.025987625	0.030994415
0.025987625	0.026941299
0.025987625	0.028133392
0.026941299	0.026941299
0.025987625	0.031948090
0.026941299	0.030040741
0.031948090	0.030994415
0.026941299	0.030040741
0.044107437	0.027179718
0.030040741	0.031948090
0.036954880	0.030040741
0.025987625	0.027894974
0.025987625	0.027894974
0.021934509	0.026941299
0.033855438	0.036001205
0.025987625	0.041007996
0.025987625	0.026941299
0.226020813	0.291824341
0.196933746	0.283956528
0.196933746	0.293016434
0.030994415	0.032901764
0.206947327	0.323057175
0.036001205	0.038146973
0.198125839	0.258922577
0.028133392	0.030994415
0.247001648	0.323057175
0.198125839	0.323057175
0.205039978	0.320911407
0.036954880	0.027894974
0.221014023	0.297069550
0.028848648	0.029087067
0.201940536	0.216007233
0.036001205	0.036001205
0.209093094	0.280857086
0.025987625	0.027894974
0.157117844	0.150918961
0.028848648	0.036001205
0.185966492	0.428915024
0.144004822	0.157833099
0.034093857	0.028133392
0.025987625	0.028848648
0.033140182	0.026941299
0.025987625	0.026941299
0.027894974	0.029087067
0.209093094	0.437021255
0.138044357	0.151157379
0.133037567	0.142097473
0.025987625	0.027179718
0.028848648	0.026941299
0.034093857	0.028848648
0.025033951	0.025987625
0.025987625	0.028848648
0.025987625	0.029087067
0.031948090	0.030040741
0.027894974	0.026941299
0.029087067	0.029087067
0.022888184	0.030040741
0.025987625	0.030994415
0.033140182	0.036954880
0.022172928	0.026941299
0.025987625	0.027894974
0.030040741	0.027179718
0.026941299	0.030994415
0.026941299	0.027179718
0.240087509	0.480890274
0.151872635	0.171899796
0.133037567	0.154972076
0.025987625	0.027894974
0.027894974	0.026941299
0.025033951	0.028133392
0.025033951	0.026941299
0.029087067	0.027179718
0.029087067	0.027179718
0.029802322	0.027894974
0.023841858	0.028133392
0.026941299	0.026941299
0.026941299	0.025987625
0.029087067	0.025987625
0.034809113	0.027894974
0.037908554	0.037193298
0.027179718	0.025987625
0.025987625	0.027894974
0.036001205	0.027894974
0.030994415	0.025987625
0.238895416	0.507116318
0.196933746	0.488042831
0.216007233	0.493049622
0.169038773	0.430107117
0.081062317	0.138044357
0.087976456	0.146150589
0.231981277	0.519037247
0.098943710	0.154972076
0.092983246	0.136137009
0.245809555	0.494956970
0.029087067	0.026941299
0.092029572	0.141143799
0.087976456	0.139951706
0.232934952	0.555992126
0.035047531	0.025987625
0.209093094	0.517845154
0.023126602	0.036954880
0.341892242	1.301050186
0.101089478	0.188112259
0.032901764	0.032186508
0.174999237	0.376939774
0.340938568	1.225948334
0.268936157	0.780820847
0.032186508	0.032186508
0.310897827	0.973939896
0.324964523	0.854015350
0.281095505	0.737905502
0.348091125	1.061916351
0.312089920	1.063108444
0.235080719	0.488042831
0.082969666	0.127077103
0.085830688	0.143051147
0.216960907	0.504016876
0.084161758	0.139951706
0.083923340	0.132083893
0.219821930	0.494003296
0.035047531	0.026941299
0.089883804	0.134944916
0.092029572	0.148057938
0.236988068	0.568151474
0.036001205	0.031948090
0.221967697	0.530004501
0.038146973	0.034093857
0.333070755	0.998020172
0.117778778	0.208854675
0.036001205	0.031948090
0.212192535	0.391960144
0.338077545	1.051902771
0.289916992	0.795841217
0.028133392	0.039100647
0.324010849	0.940799713
0.313043594	0.735998154
0.323057175	0.991106033
0.044107437	0.024795532
0.180006027	0.151872635
0.030040741	0.034093857
0.224113464	0.517129898
0.148773193	0.146865845
0.036001205	0.027894974
0.035047531	0.027894974
0.028133392	0.030994415
0.025987625	0.030040741
0.026226044	0.027179718
0.238895416	0.512123108
0.144004822	0.159978867
0.123023987	0.158071518
0.030994415	0.029087067
0.027894974	0.041007996
0.026941299	0.027179718
0.026226044	0.026941299
0.026226044	0.033140182
0.029802322	0.028133392
0.032901764	0.025987625
0.034093857	0.035047531
0.030040741	0.026941299
0.027179718	0.027894974
0.026941299	0.030994415
0.025987625	0.032901764
0.029087067	0.026941299
0.025987625	0.029087067
0.025033951	0.027894974
0.025987625	0.030040741
0.032901764	0.030040741
0.270843506	0.589132309
0.164985657	0.184059143
0.153064728	0.157117844
0.030994415	0.030040741
0.026941299	0.030040741
0.025033951	0.028848648
0.025987625	0.027894974
0.026941299	0.025987625
0.026941299	0.026941299
0.025987625	0.035047531
0.033140182	0.030994415
0.029087067	0.035047531
0.029087067	0.033140182
0.026941299	0.030994415
0.030994415	0.036954880
0.027894974	0.030994415
0.028133392	0.029087067
0.025033951	0.030040741
0.026941299	0.027179718
0.026941299	0.025987625
0.289916992	0.610113144
0.233888626	0.576972961
0.224828720	0.567913055
0.190973282	0.510931015
0.098943710	0.163078308
0.103950500	0.157833099
0.233888626	0.526905060
0.102043152	0.154972076
0.104904175	0.161886215
0.246047974	0.562906265
0.046968460	0.027179718
0.119924545	0.161886215
0.113010406	0.183820724
0.252962112	0.613927841
0.024080276	0.029087067
0.225067139	0.509977341
0.037908554	0.035047531
0.319957733	1.075983047
0.123023987	0.214815140
0.121116638	0.210046768
0.038862228	0.030994415
0.213861465	0.420093536
0.386953354	1.135826111
0.036001205	0.026941299
0.360965729	1.367092133
0.233888626	0.432014465
0.243902206	0.417947769
0.401973724	1.662015915
0.340938568	1.312971115
0.038862228	0.036954880
0.385046005	1.308202744
0.375986099	0.828981400
0.341892242	0.846147537
1.153945923	1.549959183
0.365018845	1.467943192
0.222206116	0.561952591
0.097990036	0.168085098
0.097990036	0.186920166
0.263929367	0.607013702
0.108003616	0.165939331
0.108003616	0.190973282
0.257968903	0.749111176
0.032901764	0.035047531
0.121831894	0.177860260
0.109910965	0.190019608
0.280141830	0.629901886
0.035047531	0.032186508
0.231981277	0.545978546
0.036001205	0.036954880
0.317811966	1.034021378
0.115871429	0.206947327
0.119924545	0.213146210
0.032186508	0.034093857
0.198125839	0.401973724
0.365972519	1.242876053
0.036954880	0.037908554
0.362157822	1.137971878
0.227928162	0.427007675
0.212907791	0.429868698
0.391006470	1.398801804
0.313997269	0.885009766
0.033855438	0.030040741
0.345945358	1.230001450
0.338077545	0.886917114
0.371932983	1.314878464
0.034093857	0.040054321
0.182867050	0.159978867
0.030040741	0.027894974
0.437021255	1.886844635
0.159978867	0.154018402
0.036001205	0.046014786
0.038146973	0.030040741
0.029087067	0.036954880
0.027179718	0.030994415
0.033855438	0.029087067
0.464916229	1.981973648
0.155210495	0.174045563
0.140905380	0.159978867
0.035047531	0.027894974
0.028848648	0.027894974
0.027894974	0.032901764
0.029087067	0.030040741
0.033855438	0.032901764
0.025033951	0.036954880
0.032901764	0.026941299
0.028133392	0.027894974
0.027894974	0.027894974
0.026941299	0.028133392
0.026941299	0.028133392
0.027179718	0.030994415
0.031948090	0.032901764
0.030040741	0.030040741
0.030994415	0.025033951
0.029087067	0.024080276
0.024080276	0.025987625
0.483036041	2.044916153
0.166893005	0.202894211
0.154972076	0.168800354
0.037193298	0.029087067
0.035047531	0.033140182
0.028133392	0.032901764
0.026226044	0.032901764
0.033140182	0.035047531
0.027179718	0.032186508
0.026941299	0.030994415
0.029802322	0.028133392
0.040054321	0.027179718
0.032186508	0.031948090
0.027894974	0.040054321
0.027894974	0.030994415
0.025987625	0.026941299
0.030994415	0.030994415
0.026941299	0.026941299
0.036001205	0.026941299
0.026941299	0.026226044
0.502824783	2.058029175
0.473022461	1.780986786
0.441074371	2.431154251
0.362157822	1.515865326
0.189065933	0.309228897
0.200986862	0.325918198
0.477075577	1.866102219
0.199079514	0.313997269
0.216007233	0.306129456
0.471115112	1.934051514
0.026941299	0.036954880
0.217914581	0.360965729
0.214099884	0.303983688
0.517129898	1.759052277
0.027894974	0.029087067
0.453948975	1.765966415
0.036954880	0.033855438
0.552177429	2.333879471
0.211000443	0.335931778
0.219106674	0.321865082
0.034093857	0.034093857
0.334024429	0.577211380
0.291109085	0.524044037
0.591039658	2.365827560
0.034093857	0.026941299
0.426054001	1.315116882
0.771045685	2.094984055
0.452041626	1.990079880
0.332117081	0.557184219
0.343084335	0.569105148
0.952959061	2.663135529
0.294923782	0.742912292
0.891923904	2.958059311
0.030994415	0.040054321
0.838994980	2.480983734
0.931978226	3.203868866
0.322818756	0.727176666
0.992059708	3.221988678
0.204086304	0.352144241
1.006126404	3.654956818
1.020908356	4.415035248
0.251054764	0.169992447
0.235795975	0.190973282
0.193119049	0.173091888
0.203847885	0.207901001
0.195026398	0.171184540
0.508069992	1.760005951
0.195026398	0.313997269
0.206947327	0.303030014
0.476121902	2.187013626
0.211000443	0.336170197
0.237941742	0.314950943
0.473022461	2.001047134
0.029087067	0.038862228
0.230789185	0.310897827
0.198125839	0.311136246
0.475883484	1.961946487
0.043869019	0.045061111
0.491142273	2.007007599
0.034093857	0.035047531
0.577926636	2.822875977
0.211954117	0.353813171
0.211000443	0.322103500
0.036001205	0.030040741
0.336885452	0.547885895
0.318050385	0.545024872
0.607967377	2.371072769
0.029087067	0.035047531
0.458002090	1.451015472
0.761032104	2.190113068
0.488996506	1.824140549
0.356912613	0.561952591
0.325918198	0.581026077
1.069068909	3.252983093
0.312805176	0.792026520
1.098155975	3.036022186
0.036001205	0.038862228
0.940084457	3.101110458
1.121997833	2.648115158
0.330924988	0.771999359
1.096963882	2.901077271
0.195980072	0.323057175
1.055955887	3.283977509
1.115798950	5.434036255
0.199079514	0.169992447
0.164985657	0.155925751
0.186920166	0.158786774
0.168085098	0.154972076
0.176191330	0.161886215
0.038862228	0.030994415
0.201940536	0.174999237
0.034809113	0.029087067
0.342130661	1.533031464
0.172853470	0.155925751
0.030994415	0.039100647
0.028848648	0.031948090
0.033140182	0.025987625
0.027894974	0.025987625
0.025987625	0.029087067
0.354051590	1.714944839
0.153064728	0.154018402
0.131845474	0.161886215
0.027894974	0.034809113
0.034093857	0.030040741
0.031948090	0.031948090
0.028133392	0.027894974
0.034093857	0.029087067
0.044107437	0.031948090
0.027894974	0.026941299
0.029087067	0.026941299
0.022888184	0.030040741
0.033855438	0.025987625
0.022888184	0.025987625
0.030994415	0.027894974
0.026941299	0.027179718
0.030994415	0.029087067
0.030040741	0.026941299
0.033140182	0.029087067
0.029087067	0.025987625
0.365018845	1.423120499
0.150918961	0.193119049
0.144004822	0.154972076
0.031948090	0.026941299
0.026941299	0.026941299
0.030040741	0.029802322
0.025987625	0.026941299
0.029087067	0.034093857
0.036954880	0.025987625
0.028133392	0.026941299
0.023126602	0.027894974
0.034093857	0.029087067
0.030994415	0.028133392
0.025987625	0.027179718
0.025987625	0.027894974
0.027179718	0.026941299
0.029087067	0.028133392
0.028848648	0.037908554
0.029087067	0.026941299
0.026941299	0.025987625
0.381946564	1.344203949
0.335931778	1.686096191
0.361919403	1.724004745
0.284910202	1.330852509
0.128030777	0.194072723
0.131130219	0.205039978
0.339984894	1.444101334
0.141859055	0.211000443
0.132083893	0.211954117
0.344038010	1.720190048
0.029087067	0.040054321
0.151157379	0.217914581
0.137090683	0.192165375
0.347852707	1.430988312
0.032901764	0.026941299
0.326871872	1.199960709
0.035047531	0.028133392
0.431060791	2.584934235
0.164031982	0.245094299
0.154972076	0.231981277
0.036954880	0.030040741
0.237941742	0.474929810
0.220060349	0.440120697
0.436067581	2.413988113
0.025033951	0.035047531
0.329017639	1.051902771
0.427007675	2.107858658
0.322103500	1.183986664
0.273942947	0.488996506
0.253915787	0.503063202
0.504970551	2.110004425
0.236034393	0.592947006
0.495910645	2.599954605
0.036954880	0.029087067
0.428199768	2.127885818
0.461101532	2.135992050
0.244855881	0.605821609
0.484943390	2.536058426
0.191926956	0.342845917
0.509023666	2.916097641
0.571012497	2.758026123
0.800848007	3.381013870
0.150918961	0.154018402
0.128030777	0.153064728
0.027894974	0.031948090
0.027179718	0.031948090
0.027894974	0.038146973
0.023126602	0.030040741
0.163793564	0.157117844
0.032901764	0.033855438
0.028133392	0.026941299
0.030994415	0.037908554
0.025987625	0.034809113
0.030994415	0.026941299
0.027894974	0.038862228
0.026941299	0.031948090
0.025033951	0.026941299
0.027179718	0.030040741
0.021934509	0.036954880
0.023841858	0.029087067
0.023841858	0.032186508
0.032901764	0.038146973
0.355005264	1.682996750
0.130891800	0.203132629
0.111103058	0.209093094
0.318050385	1.688957214
0.118017197	0.200986862
0.121116638	0.194072723
0.339984894	1.597166061
0.035047531	0.035047531
0.134944916	0.202894211
0.125885010	0.206947327
0.349998474	1.787900925
0.033855438	0.031948090
0.335931778	1.464128494
0.027894974	0.036954880
0.437974930	1.780986786
0.145912170	0.265836716
0.141859055	0.223159790
0.029087067	0.030994415
0.230073929	0.479936600
0.211954117	0.456809998
0.464916229	2.114057541
0.025987625	0.030040741
0.304937363	0.921010971
0.412940979	1.704931259
0.317811966	1.257896423
0.273227692	0.495910645
0.257015228	0.470876694
0.478982925	2.025842667
0.235080719	0.612974167
0.478029251	2.515077591
0.030040741	0.025987625
0.417947769	2.867937088
0.456094742	2.173185349
0.245094299	0.605106354
0.472784042	2.532958984
0.197172165	0.331878662
0.504970551	2.872943878
0.602006912	3.525018692
0.790119171	3.895998001
0.135898590	0.152826309
0.136852264	0.144004822
0.030994415	0.031948090
0.035047531	0.030994415
0.031948090	0.030040741
0.028133392	0.026941299
0.157117844	0.159978867
0.035047531	0.034809113
0.026941299	0.026941299
0.026941299	0.028848648
0.027894974	0.033140182
0.038146973	0.038146973
0.028133392	0.031948090
0.029802322	0.028133392
0.027179718	0.033855438
0.027894974	0.026941299
0.025987625	0.031948090
0.026226044	0.025987625
0.027894974	0.036954880
0.030040741	0.025987625
0.329971313	10.451793671
0.393867493	17.790794373
0.449180603	17.298936844
0.468969345	18.599987030
0.494003296	17.577171326
0.482082367	17.811059952
0.496149063	17.920970917
0.208139420	15.338897705
0.031948090	0.032901764
0.169992447	0.164985657
0.033140182	0.025033951
0.178813934	15.354871750
0.152111053	0.152826309
0.032901764	0.028133392
0.027179718	0.029087067
0.037908554	0.030994415
0.028848648	0.030994415
0.029802322	0.027179718
0.197172165	15.571117401
0.154018402	0.150918961
0.133991241	0.157833099
0.029087067	0.039100647
0.036954880	0.034809113
0.029087067	0.030040741
0.025987625	0.029087067
0.036954880	0.025987625
0.028133392	0.028133392
0.025987625	0.027179718
0.025987625	0.026941299
0.024080276	0.027894974
0.028133392	0.025987625
0.031948090	0.029087067
0.025987625	0.027894974
0.026941299	0.028848648
0.027894974	0.024080276
0.028133392	0.035047531
0.025033951	0.025987625
0.034093857	0.038862228
0.233888626	15.582084656
0.156879425	0.188112259
0.159978867	0.156879425
0.028133392	0.027894974
0.025987625	0.023841858
0.026941299	0.025987625
0.032186508	0.030994415
0.026941299	0.025987625
0.025033951	0.030040741
0.026941299	0.030040741
0.026941299	0.029087067
0.033140182	0.026941299
0.025033951	0.027894974
0.027179718	0.028133392
0.029087067	0.028133392
0.027894974	0.027894974
0.026941299	0.029087067
0.032186508	0.031948090
0.028848648	0.032901764
0.025033951	0.029087067
0.232934952	15.605926514
0.196933746	15.425920486
0.183105469	15.078067780
0.152111053	15.628099442
0.084161758	0.124931335
0.079870224	0.139951706
0.226020813	15.953063965
0.180006027	15.380859375
0.182867050	15.932798386
0.182867050	15.992879868
0.232934952	15.649795532
0.185012817	15.579938889
0.083923340	0.136852264
0.230073929	15.723943710
0.033140182	0.036954880
0.207901001	15.653848648
0.206947327	15.608787537
0.206947327	15.430927277
0.225067139	15.955924988
0.033855438	0.028133392
0.208139420	15.588998795
0.030994415	0.027894974
0.264883041	15.771150589
0.219106674	15.522956848
0.222921371	15.608072281
0.194787979	15.389919281
0.238180161	15.462160110
0.214815140	15.682935715
0.200986862	15.455007553
0.079870224	0.113010406
0.072002411	0.123023987
0.231981277	15.567064285
0.179052353	15.321016312
0.211954117	15.503168106
0.169038773	15.504121780
0.076055527	0.144958496
0.216960907	15.511989594
0.033855438	0.039100647
0.180959702	15.455961227
0.173091888	15.305995941
0.195026398	15.520095825
0.228166580	15.849113464
0.033140182	0.030040741
0.231027603	15.673160553
0.025987625	0.030994415
0.278949738	15.895843506
0.236988068	15.552043915
0.253915787	15.564203262
0.027894974	0.034093857
0.172853470	0.162839890
0.036001205	0.036954880
0.315904617	12.559890747
0.155925751	0.159025192
0.022888184	0.030040741
0.034093857	0.029087067
0.030040741	0.030994415
0.030040741	0.029087067
0.025987625	0.031948090
0.366926193	12.511014938
0.156164169	0.154018402
0.136852264	0.154018402
0.030994415	0.032901764
0.026941299	0.026941299
0.027894974	0.028848648
0.025033951	0.026941299
0.025033951	0.025987625
0.029087067	0.028133392
0.025987625	0.028848648
0.026941299	0.030040741
0.029087067	0.028848648
0.026941299	0.026941299
0.033855438	0.025987625
0.028133392	0.025987625
0.023126602	0.027894974
0.023126602	0.033855438
0.027894974	0.030040741
0.030040741	0.030040741
0.025987625	0.030040741
0.377893448	12.607097626
0.179052353	0.182151794
0.151872635	0.161886215
0.034093857	0.026941299
0.029087067	0.028848648
0.034093857	0.028848648
0.026941299	0.030994415
0.036001205	0.030040741
0.025033951	0.030040741
0.025987625	0.025987625
0.028133392	0.026941299
0.026941299	0.030040741
0.027179718	0.026941299
0.034093857	0.031948090
0.033140182	0.069856644
0.028133392	0.029802322
0.026941299	0.029087067
0.038146973	0.029087067
0.025987625	0.030040741
0.025033951	0.026941299
0.399112701	12.724161148
0.341892242	13.051033020
0.363111496	12.701988220
0.326871872	12.592077255
0.209093094	0.252008438
0.195026398	0.268936157
0.385046005	12.706995010
0.200033188	0.263214111
0.234842300	0.258922577
0.367879868	13.033151627
0.034093857	0.024795532
0.208854675	0.276088715
0.377893448	12.594938278
0.041961670	0.040054321
0.375986099	12.792110443
0.025987625	0.028133392
0.365972519	12.408018112
0.035047531	0.030040741
0.357866287	12.668848038
0.397920609	12.686014175
0.355005264	12.767076492
0.199079514	0.252962112
0.197172165	0.265836716
0.357866287	12.483119965
0.197172165	0.257015228
0.201940536	0.257968903
0.402927399	12.666940689
0.036954880	0.028848648
0.219106674	0.277996063
0.375032425	12.861013412
0.037908554	0.039815903
0.367879868	12.818098068
0.036954880	0.035047531
0.345945358	12.621879578
0.028133392	0.030040741
0.377178192	12.577056885
0.025033951	0.030040741
0.195026398	0.177860260
0.023126602	0.033140182
0.360012054	1.618862152
0.154018402	0.152826309
0.030994415	0.032901764
0.029087067	0.030040741
0.028848648	0.026941299
0.027179718	0.030994415
0.026941299	0.024080276
0.354051590	1.673936844
0.149011612	0.159025192
0.133037567	0.156879425
0.025033951	0.030040741
0.032901764	0.038146973
0.032901764	0.041007996
0.028848648	0.030994415
0.029087067	0.030040741
0.038146973	0.029087067
0.032901764	0.028133392
0.026941299	0.028848648
0.032901764	0.057935715
0.023126602	0.037908554
0.033855438	0.030994415
0.030994415	0.031948090
0.035047531	0.035047531
0.025987625	0.026941299
0.027179718	0.030040741
0.025987625	0.027179718
0.029087067	0.028848648
0.397920609	1.633167267
0.176191330	0.198125839
0.151157379	0.159978867
0.028133392	0.027894974
0.033855438	0.028133392
0.028848648	0.030994415
0.036954880	0.030040741
0.026941299	0.030040741
0.025987625	0.030040741
0.025987625	0.029087067
0.026941299	0.038146973
0.028848648	0.035047531
0.033140182	0.027894974
0.028133392	0.034809113
0.026941299	0.031948090
0.030040741	0.033140182
0.031948090	0.031948090
0.030040741	0.026941299
0.028133392	0.026941299
0.030040741	0.036001205
0.401020050	1.662969589
0.453233719	1.693010330
0.363826752	1.844167709
0.277996063	1.415967941
0.156879425	0.231981277
0.138998032	0.243902206
0.365972519	1.745939255
0.149965286	0.237941742
0.149011612	0.217914581
0.391960144	1.796960831
0.035047531	0.030040741
0.160932541	0.247001648
0.154018402	0.239133835
0.550985336	1.745939255
0.031948090	0.029087067
0.342845917	1.708030701
0.033140182	0.041007996
0.466823578	2.937078476
0.187158585	0.300884247
0.169038773	0.262975693
0.038862228	0.037908554
0.265836716	0.494956970
0.252008438	0.484943390
0.488996506	2.405166626
0.031948090	0.024080276
0.488042831	1.518964767
0.447034836	1.885890961
0.576972961	2.524137497
0.545024872	2.538919449
0.543117523	2.397775650
0.298976898	0.578165054
0.317096710	0.574111938
1.280069351	3.386020660
0.357866287	0.625848770
0.087022781	0.146150589
0.025987625	0.034093857
1.148223877	2.743005753
1.416921616	3.623962402
0.663995743	1.747846603
5.320072174	6.528139114
1.256227493	2.835988998
0.029802322	0.038862228
0.248908997	0.399112701
0.221967697	0.342845917
1.338958740	3.510951996
0.211954117	0.346899033
0.221014023	0.340938568
0.216007233	0.360012054
0.195026398	0.336885452
0.200986862	0.428915024
0.344038010	1.114845276
0.319004059	1.130104065
0.647068024	1.703023911
0.307083130	1.023054123
0.315904617	0.993013382
0.350952148	1.146078110
0.348091125	1.294136047
0.291109085	0.835895538
0.035047531	0.030994415
0.339031219	1.250982285
0.209093094	0.358104706
0.293016434	0.838994980
0.341176987	0.818967819
0.336170197	1.020193100
0.427961349	0.499963760
0.401973724	1.431941986
0.417947769	1.439094543
0.319004059	1.298904419
0.318050385	1.346111298
0.339031219	1.327991486
0.429868698	0.962018967
0.359058380	1.245021820
0.217914581	0.360965729
0.289201736	0.833034515
0.330924988	0.829935074
0.313997269	0.959873199
0.221014023	0.352859497
0.325918198	1.347064972
0.370025635	1.309871674
0.352859497	1.368999481
0.291109085	0.516176224
0.279188156	0.500917435
1.543998718	2.672910690
0.332117081	0.655889511
0.081062317	0.163078308
1.293897629	2.516031265
1.170873642	2.667903900
0.689029694	1.488924026
2.948999405	5.650043488
1.202106476	2.882003784
0.237941742	0.424861908
0.220060349	0.396966934
1.210927963	2.463102341
0.219821930	0.321865082
0.216007233	0.349998474
0.227928162	0.375986099
0.205993652	0.300168991
0.298976898	0.617027283
0.358104706	0.567913055
1.423835754	4.084110260
0.357151031	0.669002533
0.084877014	0.149965286
1.648187637	2.425909042
1.249790192	4.288911819
0.884056091	1.763820648
4.520893097	4.475116730
0.411033630	0.817060471
3.179073334	3.633022308
1.642942429	2.748966217
5.069971085	10.720014572
0.118017197	0.169992447
0.119209290	0.303030014
0.177145004	0.281095505
0.056982040	0.079870224
0.057935715	0.082015991
0.036001205	0.031948090
0.066995621	0.093936920
0.048160553	0.065088272
0.036954880	0.032901764
0.074863434	0.313043594
0.055074692	0.072002411
0.027179718	0.036954880
0.057935715	0.106096268
0.059127808	0.060081482
0.056982040	0.083923340
0.055074692	0.069141388
0.060081482	0.080823898
0.051975250	0.073909760
0.078201294	0.259876251
0.073909760	0.274181366
0.061988831	0.238895416
0.097036362	0.309228897
0.072002411	0.226974487
0.071048737	0.231027603
0.087976456	0.450849533
0.037193298	0.030040741
0.026941299	0.027894974
0.051021576	0.140190125
0.087022781	0.056982040
0.039100647	0.114917755
0.037908554	0.056982040
0.085115433	0.135898590
0.088930130	0.353097916
0.070095062	0.286102295
0.068902969	0.288009644
0.084877014	0.326871872
0.071048737	0.311851501
0.076055527	0.138044357
0.092983246	0.339984894
0.067949295	0.293016434


==> data/backend-solver-times-js.tsv <==
gillian_ms	certified_ms
2.526998520	0.104904175
0.087022781	0.074863434
0.086069107	0.864028931
0.038862228	0.033855438
0.100135803	0.111103058
0.087022781	0.087976456
0.094175339	0.092983246
0.086069107	0.190973282
0.080108643	0.076055527
0.080108643	0.185966492
0.066995621	0.054121017
0.079154968	0.176906586
0.139951706	0.098943710
0.087022781	0.097990036
0.219106674	0.409126282
0.112056732	0.282049179
0.159025192	0.442028046
0.080108643	0.267028809
0.041007996	0.030994415
0.133991241	0.099182129
0.098943710	0.092029572
0.160932541	0.392913818
0.138044357	0.366926193
0.148057938	0.491857529
0.137090683	0.377893448
0.068902969	0.159025192
0.103950500	0.077009201
0.201225281	0.473976135
0.200986862	0.444889069
0.167131424	0.426054001
0.092029572	0.091075897
0.128030777	0.364065170
0.082015991	0.180959702
0.087976456	0.067949295
0.186920166	0.449895859
0.108003616	0.103950500
0.180006027	0.461101532
0.149011612	0.433921814
0.162124634	0.460147858
0.145912170	0.418901443
0.154972076	0.468015671
0.126123428	0.118970871
0.087976456	0.085115433
0.111103058	0.253200531
0.166893005	0.483989716
0.094890594	0.105857849
0.128984451	0.332832336
0.165939331	0.527143478
0.095129013	0.102043152
0.143051147	0.404119492
0.212907791	0.658988953
0.216007233	0.626087189
0.236034393	0.736951828
0.288009644	0.634908676
0.076055527	0.144958496
0.081062317	0.072002411
0.247955322	0.743865967
0.208139420	0.699043274
0.218153000	0.703096390
0.214099884	0.695943832
0.149011612	0.396966934
0.149011612	0.409841537
0.161886215	0.410795212
0.121116638	0.334978104
0.144958496	0.381946564
0.150918961	0.095844269
0.091791153	0.386953354
0.052928925	0.026941299
0.113964081	0.349044800
0.083923340	0.110149384
0.082015991	0.206947327
0.082015991	0.086784363
0.084877014	0.198841095
0.076055527	0.082015991
0.072002411	0.187158585
0.076055527	0.075817108
0.096082687	0.206947327
0.098228455	0.094890594
0.072956085	0.171184540
0.066041946	0.074863434
0.067949295	0.174999237
0.070095062	0.077009201
0.063896179	0.156164169
0.067949295	0.071048737
0.074863434	0.163078308
0.076055527	0.070810318
0.069141388	0.159978867
0.073909760	0.084877014
0.060796738	0.051975250
0.059127808	0.052928925
0.051975250	0.041961670
0.048160553	0.041961670
0.124931335	0.094890594
0.068902969	0.075817108
0.090122223	0.086069107
0.069856644	0.349998474
0.030994415	0.034809113
0.145912170	0.091075897
0.156879425	0.127077103
0.101089478	0.107049942
0.097990036	0.107049942
0.090122223	0.091075897
0.071048737	0.083923340
0.076055527	0.090837479
0.066041946	0.068187714
0.077009201	0.073909760
0.115871429	0.114202499
0.105857849	0.113010406
0.106096268	0.114917755
0.086069107	0.094890594
0.065088272	0.061988831
0.067949295	0.303030014
0.039815903	0.038862228
0.108003616	0.097990036
0.091791153	0.090837479
0.119209290	0.135898590
0.122070312	0.131130219
0.111103058	0.136137009
0.103950500	0.131130219
0.120162964	0.124931335
0.113010406	0.115156174
0.118017197	0.127077103
0.126838684	0.123023987
0.108957291	0.117063522
0.138998032	0.136852264
0.118017197	0.138998032
0.146150589	0.149965286
0.123023987	0.154018402
0.131130219	0.119924545
0.106811523	0.102043152
0.115156174	0.124931335
0.118970871	0.123023987
0.110864639	0.099182129
0.112056732	0.127077103
0.096082687	0.097036362
0.082015991	0.085830688
0.117063522	0.107049942
0.089883804	0.078916550
0.121116638	0.126123428
0.124931335	0.128030777
0.109910965	0.118017197
0.111103058	0.128984451
0.088930130	0.088930130
0.141143799	0.129938126
0.131130219	0.123977661
0.106811523	0.109910965
0.113964081	0.122070312
0.136852264	0.125885010
0.142812729	0.136852264
0.122070312	0.140190125
0.118970871	0.126123428
0.101804733	0.101089478
0.138998032	0.119924545
0.110864639	0.135183334
0.102043152	0.094890594
0.121116638	0.126123428
0.132083893	0.136137009
0.118017197	0.137090683
0.120162964	0.124931335
0.138998032	0.130176544
0.093221664	0.096082687
0.081062317	0.080823898
0.077962875	0.086069107
0.274896622	0.216007233
0.214815140	0.412940979
0.111818314	0.245094299
0.187158585	0.504016876
0.091075897	0.317811966
0.041007996	0.029802322
0.094890594	0.101089478
0.093936920	0.102996826
0.128030777	0.349044800
0.130891800	0.370025635
0.137090683	0.421047211
0.128030777	0.365972519
0.061988831	0.147819519
0.123023987	0.087022781
0.224828720	0.452041626
0.154972076	0.384092331
0.160932541	0.348091125
0.088930130	0.077962875
0.107049942	0.302076340
0.068902969	0.154018402
0.070095062	0.066995621
0.159978867	0.404119492
0.108003616	0.102996826
0.164031982	0.376939774
0.131845474	0.392913818
0.129938126	0.358819962
0.132799149	0.383853912
0.129222870	0.367164612
0.101089478	0.108003616
0.082015991	0.086069107
0.097036362	0.256061554
0.126123428	0.415086746
0.069141388	0.149011612
0.067949295	0.065088272
0.777959824	0.463962555
0.111103058	0.117778778
0.371932983	1.056909561
0.259876251	0.805854797
0.293970108	0.844955444
0.185012817	0.123023987
0.087022781	0.096082687
0.098943710	0.389814377
0.053167343	0.037908554
0.164985657	0.123977661
0.107049942	0.101804733
0.079870224	0.084161758
0.084877014	0.182151794
0.072956085	0.057220459
0.093936920	0.100851059
0.224113464	0.404834747
0.114917755	0.272989273
0.185012817	0.467061996
0.080823898	0.269174576
0.039100647	0.032901764
0.088930130	0.107049942
0.097990036	0.081062317
0.135898590	0.352144241
0.134944916	0.350952148
0.117063522	0.439882278
0.123023987	0.342130661
0.060081482	0.176906586
0.087976456	0.074148178
0.137090683	0.399112701
0.151872635	0.452995300
0.202178955	0.389814377
0.115156174	0.299930573
0.079870224	0.074148178
0.076055527	0.200033188
0.075101852	0.065088272
0.137805939	0.397920609
0.091075897	0.090122223
0.153064728	0.374078751
0.144958496	0.370025635
0.143766403	0.410079956
0.138044357	0.371932983
0.144004822	0.371217728
0.112771988	0.100135803
0.086069107	0.092029572
0.103950500	0.268936157
0.123977661	0.420093536
0.150203705	0.427007675
0.174999237	0.433921814
0.172853470	0.447988510
0.230073929	0.478029251
0.174045563	0.438928604
0.065088272	0.144958496
0.094890594	0.080108643
1.146078110	1.182079315
0.130891800	0.158071518
0.291109085	0.586986542
0.247955322	1.338958740
0.233888626	1.031875610
0.144958496	0.094175339
0.082969666	0.352144241
0.039100647	0.037908554
0.146150589	0.093936920
0.078916550	0.387191772
0.041007996	0.031948090
0.178098679	0.108003616
0.133991241	0.115871429
0.129938126	0.395059586
0.124931335	0.386953354
0.289916992	0.735044479
0.170946121	0.396013260
0.098943710	0.086069107
0.144958496	0.489950180
0.135898590	0.397920609
0.478029251	0.849008560
0.133037567	0.588893890
0.143051147	0.396966934
0.094175339	0.304937363
0.074863434	0.172138214
0.264883041	0.459194183
0.205993652	0.488042831
0.107049942	0.310897827
0.180006027	0.325918198
0.209093094	0.298976898
0.259160995	0.432014465
0.305891037	0.469923019
0.099897385	0.287055969
0.106096268	0.439167023
0.079870224	0.308036804
0.123977661	0.410079956
0.075101852	0.190973282
0.096082687	0.101804733
0.103950500	0.277996063
0.056028366	0.133037567
0.066041946	0.214815140
0.489950180	0.737905502
0.351905823	0.435829163
0.155925751	0.257968903
0.211000443	0.375986099
0.247001648	0.718832016
0.174045563	0.488042831
0.038146973	0.025987625
1.143932343	1.385211945
0.590801239	1.384973526
0.368833542	0.741958618
0.308990479	0.658988953
0.079154968	0.082969666
0.293970108	0.627994537
0.243186951	0.243902206
0.612974167	1.845121384
0.519037247	1.254081726
0.211954117	0.255107880
0.607967377	0.957012177
0.226974487	0.284910202
0.622987747	1.049995422
0.797986984	1.245975494
0.452995300	2.793073654
0.535011292	1.756906509
0.365018845	0.295162201
0.684022903	1.307964325
0.264883041	0.255107880
0.092983246	0.109195709
0.290155411	0.289916992
0.240087509	0.545024872
0.216960907	0.579118729
0.277042389	0.910043716
0.485897064	0.922918320
0.205039978	0.252962112
0.219106674	0.252962112
0.580072403	1.091003418
0.566005707	0.977039337
0.391006470	1.991987228
0.685930252	1.684904099
0.277042389	0.761032104
0.159025192	0.368833542
0.413179398	0.597953796
0.072956085	0.078916550
0.254869461	0.245094299
0.308036804	0.739097595
0.262022018	0.735998154
0.221014023	0.294923782
0.329971313	0.725030899
0.212907791	0.328063965
0.532865524	1.684904099
0.266075134	0.247955322
0.086069107	0.106811523
0.288963318	0.362873077
0.233888626	0.262022018
0.216007233	0.241994858
0.231981277	0.612020493
0.173091888	0.216007233
0.211000443	0.535964966
0.232934952	0.495910645
0.233888626	0.508069992
0.224113464	0.591993332
0.285863876	0.487089157
0.073909760	0.077962875
0.240087509	0.523090363
0.066041946	0.076055527
0.279903412	0.555038452
0.236034393	0.520944595
0.193834305	0.190019608
0.276803970	0.525951385
0.233888626	0.568151474
0.257015228	0.497102737
0.258207321	0.655174255
0.071048737	0.080108643
0.504970551	0.488996506
0.518798828	0.652074814
0.221967697	0.311136246
0.458002090	1.811981201
0.406026840	1.116037369
0.483036041	0.604152679
0.545024872	1.291036606
0.617027283	1.702070236
0.500917435	1.065969467
0.460147858	0.986814499
0.244140625	1.065015793
0.330924988	0.808954239
0.158071518	0.185966492
0.152826309	0.190973282
0.131130219	0.033855438
0.197172165	0.389099121
0.204086304	0.036001205
0.429868698	0.030994415
0.275850296	0.486850739
0.268936157	0.495195389
0.215053558	0.473976135
0.208854675	0.519990921
0.262975693	0.586032867
0.226974487	0.713825226
0.088930130	0.226020813
0.067949295	0.226020813
0.067949295	0.215053558
0.092029572	0.211000443
0.074863434	0.216007233
0.083923340	0.243902206
0.072002411	0.219821930
0.087976456	0.195980072
0.080108643	0.230073929
0.089883804	0.391006470
0.101089478	0.378847122
0.080108643	0.266790390
0.061035156	0.205993652
0.097036362	0.430107117
0.092983246	0.410079956
0.094175339	0.430107117
0.093936920	0.420093536
0.087022781	0.354051590
0.084877014	0.262022018
0.065088272	0.123023987
0.073194504	0.308036804
0.060081482	0.205039978
0.139951706	0.142097473
0.083923340	0.330924988
0.069856644	0.187873840
0.051021576	0.144004822
0.098943710	0.474929810
0.100135803	0.486135483
0.095129013	0.494003296
0.119209290	0.437974930
0.106811523	0.481128693
0.070095062	0.284194946
0.051975250	0.146150589
0.064134598	0.150918961
0.072002411	0.151157379
0.077009201	0.160932541
0.066995621	0.153064728
0.053882599	0.156879425
0.061035156	0.150918961
0.067949295	0.216007233
0.135183334	0.123023987
0.066041946	0.226020813
0.050783157	0.150918961
0.304937363	0.731945038
0.134944916	0.277996063
0.258922577	0.648975372
0.263929367	0.702857971
0.223875046	0.296831131
0.258922577	0.635862350
0.225067139	0.303030014
0.275850296	0.613927841
0.273942947	0.688076019
0.258922577	1.010179520
0.303983688	0.699996948
0.296115875	0.640869141
0.180959702	0.236034393
0.175952911	0.227928162
0.260829926	0.726938248
0.295877457	0.638961792
0.075101852	0.093936920
0.272035599	0.303983688
0.264883041	0.585079193
0.169038773	0.308990479
0.235080719	0.548124313
0.288009644	0.518798828
0.269889832	0.582933426
0.154018402	0.201940536
0.169038773	0.205039978
0.265836716	0.652074814
0.340938568	0.576019287
0.314235687	0.532865524
0.183105469	0.206947327
0.187873840	0.228166580
0.276088715	0.610113144
0.452995300	0.510931015
0.064134598	0.138998032
0.062942505	0.143051147
0.069856644	0.138044357
0.127077103	0.477075577
0.077009201	0.252008438
0.084161758	0.313043594
0.103950500	0.525951385
0.073909760	0.288963318
0.106096268	0.481128693
0.091075897	0.405073166
0.228166580	0.663042068
0.078916550	0.306129456
0.258922577	0.606060028
0.253915787	0.581026077
0.370979309	0.736951828
0.126123428	0.545978546
0.078916550	0.272035599
0.128030777	0.578880310
0.154018402	0.610828400
0.177860260	0.615119934
0.391006470	0.607967377
0.316143036	0.620126724
0.411033630	0.537872314
0.168085098	0.517129898
0.129938126	0.549077988
0.115871429	0.498056412
0.108003616	0.399112701
0.120878220	0.659942627
0.084877014	0.355958939
0.118017197	0.660896301
0.112056732	0.560998917
0.304937363	0.803947449
0.099897385	0.535011292
0.226020813	0.676155090
0.088930130	0.319004059
0.283002853	0.532150269
0.200986862	0.538110733
0.304937363	0.720024109
0.217914581	0.670909882
0.292062759	0.904083252
0.184059143	0.536203384
0.361919403	0.739812851
0.262022018	0.787019730
0.398159027	0.897884369
0.149011612	0.335931778
0.152111053	47.125101089
0.203847885	239.269971848
0.371932983	6.108999252
0.356197357	5.946159363
0.344038010	6.377935410
0.371217728	6.368160248
0.802993774	322.547912598
0.763177872	350.326061249
0.812053680	315.052986145
0.767230988	315.768003464
0.217914581	61.907052994
0.262975693	12.380838394
0.195026398	23.540973663
0.133991241	0.149011612
0.251054764	13.659000397
0.206947327	190.989971161
0.130891800	0.157833099
0.267028809	50.965070724
0.301837921	57.389020920
0.216007233	327.882051468
0.277042389	388.132095337
0.267028809	51.240921021
0.305891037	44.399023056
0.225067139	58.807134628
0.247001648	49.978971481
0.244855881	65.881967545
0.308990479	168.307065964
0.298023224	9.907007217
0.265121460	17.230033875
0.196218491	0.257968903
0.192165375	0.211000443
0.360965729	37.258863449
0.389099121	1.168012619
0.809907913	1.139163971
0.396013260	0.329971313
0.326871872	0.316858292
0.250816345	0.282049179
0.321865082	0.286102295
0.308990479	1.241922379
0.185966492	0.250816345
0.354051590	1.405954361
0.360965729	0.907182693
0.245809555	0.680923462
0.298023224	1.132011414
0.237941742	0.259876251
0.458955765	0.938177109
0.931024551	1.025915146
0.364065170	0.310182571
0.274896622	0.296115875
0.261783600	0.316858292
0.285148621	0.306129456
0.368118286	0.888824463
0.197887421	0.292778015
0.323057175	1.208066940
0.301122665	0.843048096
0.290155411	0.858783722
0.260114670	1.449823380
0.191211700	0.303983688
0.405073166	1.124143600
0.435829163	1.147985458
0.332117081	0.319957733
0.241994858	0.375032425
0.320911407	0.285863876
0.320911407	0.337123871
0.328063965	0.939130783
0.241994858	0.237941742
0.362873077	1.137971878
0.328063965	1.367092133
0.304937363	0.844001770
0.268936157	1.159191132
0.221967697	0.332832336
0.323057175	0.979900360
0.319004059	1.785039902
0.085115433	0.081062317
0.256061554	0.340938568
0.458955765	1.152992249
0.445842743	1.017808914
0.384092331	0.375032425
0.287055969	0.305891037
0.264167786	0.324964523
0.331878662	0.301837921
0.311851501	1.061916351
0.211000443	0.238895416
0.321149826	1.080989838
0.349998474	1.307010651
0.262022018	0.859022141
0.308990479	1.567840576
0.209808350	0.246047974
0.313997269	1.089096069
0.330924988	1.088857651
0.070095062	0.084877014
0.239133835	0.344038010
0.731945038	423.558950424
0.957965851	362.480878830
0.384092331	0.471115112
0.401973724	0.568151474
0.509023666	0.492095947
0.500917435	0.463962555
0.756978989	243.927001953
0.425100327	0.422954559
0.544786453	398.543119431
0.639915466	252.068996429
0.349044800	0.504016876
0.622987747	911.262035370
0.373125076	0.411033630
0.849962234	291.391134262
0.535011292	353.980064392
0.087976456	0.104904175
0.503063202	0.480175018
0.756978989	48.190116882
0.587940216	3039.151906967
0.355958939	0.422954559
0.348091125	0.513792038
0.809907913	346.367835999
0.497102737	0.566959381
0.797986984	402.974128723
0.693082809	299.998044968
0.087022781	0.088930130
0.725984573	287.266016006
0.692129135	277.997016907
0.527143478	0.488042831
0.416040421	0.494956970
0.432014465	0.503063202
0.441074371	0.483989716
0.756978989	422.994136810
0.447034836	0.495195389
0.816106796	304.610967636
0.615119934	319.704055786
0.386953354	0.431060791
0.724077225	386.434078217
0.391960144	0.442981720
0.934123993	350.759983063
0.622034073	275.707006454
0.101089478	0.109910965
0.427007675	0.477075577
0.686883926	399.632930756
0.818967819	102.306842804
0.385999680	0.534057617
0.405073166	0.406980515
1.096010208	297.851085663
0.508069992	0.571012497
0.794887543	570.562839508
0.698804855	414.619922638
0.086069107	0.102996826
0.630855560	489.040851593
0.650882721	1523.407936096
0.416994095	0.488042831
0.523090363	0.616073608
0.506877899	0.439882278
0.541210175	0.477075577
0.584840775	310.727119446
0.321149826	0.384807587
0.653028488	1394.709110260
0.569105148	2703.078031540
0.327110291	0.382900238
0.608921051	335.806131363
0.355958939	0.361919403
1.014947891	7258.265972137
0.675916672	360.886096954
0.084161758	0.087976456
0.374078751	0.447034836
0.741004944	55.250167847
0.622987747	1182.863950729
0.336885452	0.484943390
0.385046005	0.379085541
0.800132751	1704.471111298
0.382900238	0.552892685
0.454902649	0.543117523
0.369071960	0.556945801
0.881910324	1513.817071915
0.621080399	1365.303039551
0.863075256	1401.425838470
0.707149506	1644.989013672
0.524044037	0.612020493
0.521898270	0.581026077
0.424146652	0.492811203
0.419855118	0.473976135
0.917911530	1053.659915924
0.390052795	0.391960144
0.718116760	334.165811539
0.707864761	1301.957130432
0.335931778	0.387907028
0.682830811	352.151870728
0.405073166	0.473022461
1.298904419	243.380069733
0.697135925	1974.838018417
0.072956085	0.087976456
0.442028046	0.448942184
0.699996948	252.511024475
0.672101974	344.114065170
0.334978104	0.403165817
0.403165817	0.373840332
0.641107559	1924.970149994
0.336170197	0.409841537
0.309944153	0.390052795
0.322103500	0.393152237
0.696897507	318.135976791
0.573873520	302.973031998
0.375032425	0.427961349
0.391960144	0.476837158
1.101970673	280.470848083
0.385046005	0.485181808
0.390052795	0.425100327
0.400066376	0.477075577
1.065969467	1177.114009857
0.438928604	0.492811203
0.569105148	0.619173050
0.588893890	0.685930252
1.208066940	433.255910873
0.730991364	0.626087189
0.548124313	0.545024872
0.576019287	0.686883926
1.271009445	1868.575096130
0.554084778	0.625133514
0.300168991	0.316143036
0.330924988	0.380039215
0.478982925	1.853227615
0.283956528	0.361919403
0.303983688	0.422954559
0.485181808	1.834154129
0.303030014	0.324010849
0.437974930	1.503944397
0.391006470	1.214981079
0.254154205	0.303030014
0.338077545	0.318050385
0.684976578	1.628875732
0.442981720	1.189947128
0.254869461	0.298976898
0.480890274	319.925069809
0.479936600	362.722873688
0.332832336	1.188993454
0.303030014	0.741004944
0.363111496	1.161098480
1.235008240	49.822807312
1.222133636	22.346019745
0.964879990	2.214908600
0.710010529	1.677989960
0.695943832	1.658916473
0.513076782	0.595808029
0.794887543	0.627040863
0.519990921	0.603914261
0.545978546	0.877141953
0.690937042	2.236127853
0.459909439	0.511169434
0.467061996	0.495910645
0.624179840	2.148151398
0.627994537	1.562118530
0.586986542	1.589059830
0.455856323	0.756978989
0.595092773	1.929998398
0.435829163	0.508069992
0.430107117	0.473976135
0.639915466	2.167940140
0.641107559	1.667022705
0.091791153	0.100135803
0.503063202	0.528097153
0.453948975	0.548124313
0.666856766	1.813888550
0.507116318	0.588893890
0.725984573	0.534057617
0.516891479	0.591039658
0.680923462	1.885175705
0.490903854	0.566005707
0.699043274	2.186059952
0.651121140	2.099990845
0.508069992	0.833034515
0.684976578	2.107143402
0.725984573	2.150058746
0.754833221	1.790046692
1.066923141	2.023935318
0.714063644	2.436876297
0.535011292	0.870943069
0.571012497	0.921010971
0.524997711	0.896215439
0.785112381	0.642061234
0.659942627	1.574039459
0.669002533	0.727891922
0.447988510	0.736951828
0.674009323	1.556158066
0.669002533	1.682043076
0.679016113	1.693010330
0.735998154	0.537157059
0.631093979	1.837968826
0.444889069	0.515937805
0.687122345	0.541925430
0.595092773	1.570940018
0.660896301	2.374887466
0.090122223	0.100135803
0.699043274	0.549077988
0.462055206	0.756025314
0.970125198	1.785039902
0.514030457	0.573873520
0.519990921	0.557899475
0.534057617	0.589132309
0.700950623	2.240180969
0.495910645	0.620126724
0.736951828	2.052068710
0.609874725	2.197980881
0.483036041	0.552892685
0.662088394	2.204179764
0.686168671	2.079963684
0.509023666	0.654935837
0.616073608	0.861167908
0.187158585	0.414848328
0.173807144	0.717878342
0.216960907	0.863075256
0.515937805	1.531124115
0.478982925	1.124143600
0.457048416	1.287937164
0.253200531	0.380992889
0.605821609	1.381874084
0.571966171	1.215934753
0.072002411	0.073909760
0.426054001	1.501083374
0.164985657	0.502109528
0.182867050	0.519990921
0.600099564	1.960039139
0.512838364	1.522064209
0.057220459	0.082015991
0.524044037	2.247095108
0.637054443	1.395940781
0.070095062	0.088930130
0.288009644	0.484943390
0.717163086	1.875877380
0.615835190	2.053976059
0.372886658	0.606060028
0.530004501	1.946926117
0.582933426	1.952171326
0.656127930	1.456022263
0.658035278	1.505136490
1.101016998	2.096891403
1.148939133	0.509977341
0.617027283	2.069950104
0.689983368	2.104043961
0.633955002	3.132820129
1.217126846	2.018928528
1.184940338	3.142833710
0.677824020	2.815008163
0.033855438	0.043153763
0.372886658	0.441074371
0.481843948	0.687122345
0.891923904	2.540111542
0.934123993	2.306938171
0.648975372	1.780033112
0.998020172	2.389907837
0.720977783	2.735853195
0.868082047	3.317832947
0.729084015	4.156827927
0.957965851	2.683877945
0.349998474	0.468969345
0.679969788	0.033855438
0.833988190	0.041007996
0.608205795	0.033855438
0.646114349	1.365184784
0.454902649	0.379800797
0.612974167	1.572847366
0.517129898	1.205921173
0.692129135	1.420021057
0.475168228	1.110076904
0.550031662	1.667022705
0.396013260	1.044034958
0.465869904	1.230955124
0.228881836	0.568866730
0.555992126	1.313924789
0.649213791	1.427888870
0.638008118	1.269102097
0.207901001	0.519990921
0.404834747	0.855922699
0.432968140	0.952005386
0.342845917	1.151084900
0.298023224	0.893831253
0.330924988	0.820875168
0.407934189	0.946998596
0.344038010	1.102924347
0.402927399	1.052141190
0.391006470	1.160144806
0.432014465	1.198053360
0.581026077	1.214027405
0.422000885	1.168012619
0.372886658	0.363826752
0.681877136	1.441955566
0.303983688	0.032186508
0.505924225	1.224040985
0.461101532	0.905990601
0.329971313	1.132965088
0.201940536	0.247955322
0.396966934	1.165866852
0.184059143	0.241994858
0.289916992	0.966072083
0.260114670	1.199007034
0.503063202	1.669168472
0.519990921	1.417875290
0.696182251	1.314878464
0.458002090	0.553131104
0.635862350	1.741170883
0.408887863	0.032901764
0.802040100	1.481056213
0.582933426	1.251935959
0.704050064	1.475095749
0.062942505	0.070095062
0.063180923	0.077009201
0.338077545	0.421047211
0.540018082	1.594066620
0.504970551	1.199960709
0.366926193	0.740051270
0.293016434	0.866889954
0.428915024	0.890016556
0.244855881	1.081228256
0.400066376	1.085042953
0.243902206	0.808954239
0.637054443	1.676797867
0.528812408	1.834869385
0.518083572	1.420974731
0.285148621	0.396013260
0.636100769	1.377105713
0.500917435	0.033855438
0.740051270	1.445055008
0.532865524	1.256942749
0.773906708	1.755952835
0.058889389	0.072002411
0.068902969	0.080108643
0.378131866	0.421047211
0.684022903	1.826047897
0.352859497	0.511884689
0.211000443	0.694990158
0.093936920	0.313043594
0.072002411	0.170946121
0.232934952	0.628948212
0.104904175	0.288963318
0.062942505	0.144958496


==> data/backend-solver-times-wisl.tsv <==
gillian_ms	certified_ms
0.115871429	0.396966934
0.060081482	0.167131424
0.053882599	0.146150589
0.051021576	0.148057938
0.068902969	0.241041183
0.061988831	0.135898590
0.029802322	0.034093857
0.061035156	0.261068344
0.064849854	0.136852264
0.052928925	0.145912170
0.055789948	0.165939331
0.061988831	0.164031982
0.066995621	0.068902969
0.080823898	0.242948532
0.055074692	0.069141388
0.061988831	0.150918961
0.066041946	0.251054764
0.097990036	0.301837921
0.077962875	0.515937805
0.101089478	0.428915024
0.081062317	0.232934952
0.094175339	0.268936157
0.065803528	0.239849091
0.061988831	0.204086304
0.072956085	0.248908997
0.060081482	0.130176544
0.062942505	0.060081482
0.117063522	0.666856766
0.146865845	0.730037689
0.118017197	0.657796860
0.106096268	0.695228577
0.140905380	0.710010529
0.248193741	1.142024994
0.098943710	0.642061234
0.121116638	0.679969788
0.116109848	0.658988953
0.106096268	0.601053238
0.119209290	0.678062439
0.097036362	0.190973282
0.070095062	0.152826309
0.051975250	0.128984451
0.055074692	0.144004822
0.112056732	0.266075134
0.075101852	0.321865082
0.081062317	0.256061554
0.054121017	0.155210495
0.061035156	0.138998032
0.066995621	0.161886215
0.064134598	0.219821930
0.059127808	0.253915787
0.065088272	0.233888626
0.091075897	0.365972519
0.057935715	0.148057938
0.083923340	0.329017639
0.022888184	0.032186508
0.052928925	0.158071518
0.066995621	0.319004059
0.081062317	0.313997269
0.087022781	0.411987305
0.057935715	0.180959702
0.062942505	0.286102295
0.107049942	0.422954559
0.077009201	0.146150589
0.072002411	0.289916992
0.073909760	0.316858292
0.071048737	0.334024429
0.082969666	0.303983688
0.062942505	0.246047974
0.078916550	0.447988510
0.057220459	0.125169754
0.072002411	0.208139420
0.083208084	0.474929810
0.089883804	0.241041183
0.065088272	0.217914581
0.088930130	0.452041626
0.053882599	0.133991241
0.056028366	0.288963318
0.052928925	0.240802765
0.056982040	0.131130219
0.068902969	0.207901001
0.090837479	0.255823135
0.082969666	0.224113464
0.049829483	0.127077103
0.085115433	0.170946121
0.063896179	0.131845474
0.072956085	0.227928162
0.056982040	0.123023987
0.067949295	0.147104263
0.053167343	0.066041946
0.064134598	0.235080719
0.046968460	0.138998032
0.307083130	1.502990723
0.060081482	0.069856644
0.073909760	0.236034393
0.044822693	0.143051147
0.091791153	0.283002853
0.070810318	0.249147415
0.072002411	0.149011612
0.061035156	0.066995621
0.061988831	0.213861465
0.052928925	0.132083893
1.269102097	0.797033310
0.349044800	1.715898514
0.069856644	0.231981277
0.066041946	0.211954117
1.348972321	1.939058304
1.408815384	0.446081161
0.051975250	0.142812729
0.071048737	0.245094299
0.074863434	0.154972076
0.067234039	0.231981277
0.050067902	0.130891800
0.055074692	0.064849854
0.054121017	0.152111053
0.550985336	0.345945358
0.096797943	0.498056412
0.095129013	0.460147858
0.085115433	0.259876251
0.705957413	0.692844391
1.703977585	1.603126526
0.061035156	0.087022781
0.072956085	0.240087509
0.067949295	0.232934952
0.049829483	0.151157379
0.076055527	0.243902206
0.213146210	0.430822372
0.088930130	0.239133835
0.071048737	0.217914581
0.077009201	0.479936600
0.163078308	0.360012054
0.064134598	0.211000443
0.307083130	1.084089279
0.164985657	0.459909439
0.079870224	0.449895859
0.695943832	1.321077347
0.035047531	0.040054321
0.144004822	0.137090683
0.052928925	0.146865845
0.075817108	0.279903412
0.105857849	0.277042389
0.063896179	0.149965286
0.077009201	0.267982483
0.063896179	0.247955322
0.036001205	0.051021576
0.063896179	0.070095062
0.062942505	0.252962112
0.061988831	0.144004822
0.463008881	2.929210663
0.946044922	2.532958984
0.074148178	0.247955322
0.176906586	0.779867172
0.104904175	0.650167465
0.118970871	0.555038452
0.052928925	0.154972076
0.182151794	1.026153564
0.111103058	0.509977341
0.107049942	0.468969345
0.062942505	0.139236450
0.637054443	0.372886658
0.102043152	0.486850739
0.096797943	0.433921814
0.118970871	0.406026840
0.053882599	0.173091888
0.063896179	0.071048737
0.062942505	0.176906586
0.080108643	0.278949738
0.027894974	0.022888184
0.122070312	0.323772430
0.077962875	0.240802765
0.060081482	0.167131424
0.096082687	0.201940536
0.067949295	0.157833099
0.115156174	0.268936157
0.082969666	0.316143036
0.095129013	0.455856323
0.059843063	0.262022018
0.084161758	0.505924225
0.046014786	0.135183334
0.033140182	0.022888184
0.118970871	0.502109528
0.088930130	0.262975693
0.066041946	0.225067139
0.083923340	0.472068787
0.092983246	0.403881073
0.097990036	0.808954239
0.066995621	0.236988068
0.073909760	0.409841537
0.101089478	0.796079636
0.088930130	0.398159027
0.083208084	0.433921814
0.130891800	0.775098801
0.092983246	0.757932663
0.067949295	0.066995621
0.054121017	0.056982040
0.052928925	0.056982040
0.051021576	0.060796738
0.069856644	0.272989273
0.071048737	0.272989273
0.107049942	0.285148621
0.123023987	0.295162201
0.097036362	0.228881836
0.109910965	0.282049179
0.069141388	0.216960907
0.094890594	0.268936157
0.070095062	0.213861465
0.092983246	0.270843506
0.082969666	0.262975693
0.067949295	0.241041183
0.082969666	0.482082367
0.091075897	0.484943390
0.093936920	0.431060791
0.092983246	0.413179398
0.120878220	0.478982925
0.085115433	0.471830368
0.118970871	0.438928604
0.089168549	0.465154648
0.090837479	0.277996063
0.074863434	0.226020813
0.091075897	0.235080719
0.074148178	0.199079514
0.061035156	0.233888626
0.086069107	0.451803207
0.058889389	0.217914581
0.072956085	0.306129456
0.072002411	0.353097916
0.086069107	0.441074371
0.096797943	0.487089157
0.092983246	0.581979752
0.087976456	0.710964203
0.097036362	0.726938248
0.160217285	0.627994537
0.149965286	0.874042511
0.101089478	0.720977783
0.125169754	0.735998154
0.100851059	0.396013260
0.108957291	0.413894653
0.092029572	0.374078751
0.098943710	0.409841537
0.040054321	0.032186508
0.118970871	0.067234039
0.060796738	0.058174133
0.119924545	0.397205353
0.067949295	0.164031982
0.060081482	0.185966492
0.087976456	0.483036041
0.060081482	0.061035156
0.069141388	0.236034393
0.026941299	0.034093857
0.069856644	0.271797180
0.078201294	0.303030014
0.093936920	0.410079956
0.111103058	0.614166260
0.122070312	0.357866287
0.100135803	0.621080399
0.167131424	0.417947769
0.078916550	0.335931778
0.067949295	0.269174576
0.092029572	0.397920609
0.116109848	0.408887863
0.112056732	0.760078430
0.169038773	0.576972961
0.093936920	0.449895859
0.105142593	0.411033630
0.113010406	0.755071640
0.197172165	0.560998917
0.097036362	0.423192978
0.080823898	0.411987305
0.089168549	0.409126282
0.097990036	0.447988510
0.083923340	0.287055969
0.093936920	0.309944153
0.089883804	0.633001328
0.128030777	0.301837921
0.078916550	0.298976898
0.073909760	0.295877457
0.089883804	0.316143036
0.115871429	0.475168228
0.113964081	0.949859619
0.127792358	0.482082367
0.118970871	0.483989716
0.091075897	0.498056412
0.104904175	0.458955765
0.113964081	0.505924225
0.121831894	0.890970230
0.124931335	0.514984131
0.098943710	0.476837158
0.123977661	0.612020493
0.112056732	0.548839569
0.222921371	0.709056854
0.150918961	0.924825668
0.101089478	0.607967377
0.138044357	0.566959381
0.119924545	0.570058823
0.184059143	0.784873962
0.221014023	0.788927078
0.113010406	0.541925430
0.118970871	0.746965408
0.165939331	0.771999359
0.128984451	0.751018524
0.274896622	1.056194305
0.217914581	1.002073288
0.128030777	0.749111176
0.143051147	0.799179077
0.136852264	0.764846802
0.190973282	1.028776169
0.227212906	1.008033752
0.125885010	0.684976578
0.130176544	0.773191452
0.230073929	1.009941101
0.216960907	1.034975052
0.130176544	0.733137131
0.121831894	0.787973404
0.133991241	0.766992569
0.211000443	1.044988632
0.223875046	1.028060913
0.131845474	0.757932663
0.136137009	0.686883926
0.107049942	0.517129898
0.128030777	0.591039658
0.128030777	0.555038452
0.138998032	0.567197800
0.168800354	0.782012939
0.097990036	0.540018082
0.106096268	0.537872314
0.158071518	0.586986542
0.118017197	0.524997711
0.138998032	0.615119934
0.189065933	0.715970993
0.102996826	0.514984131
0.120162964	0.797986984
0.204086304	0.788927078
0.144958496	0.766992569
0.221967697	0.928878784
0.163793564	0.769853592
0.114917755	0.694036484
0.137090683	0.722885132
0.148057938	0.713109970
0.121116638	0.767946243
0.209093094	1.016855240
0.169038773	0.756025314
0.114202499	0.700950623
0.149965286	0.805139542
0.133037567	0.734090805
0.183105469	0.763177872
0.197887421	0.973224640
0.119924545	0.735044479
0.128030777	0.683784485
0.161886215	0.705003738
0.125169754	0.825881958
0.171899796	0.839948654
0.213861465	1.065015793
0.121831894	0.683069229
0.159978867	0.758171082
0.133991241	0.760078430
0.148057938	0.784873962
0.272989273	0.956773758
0.138044357	0.720024109
0.097036362	0.498056412
0.049829483	0.139951706
0.077009201	0.312089920
0.077009201	0.205039978
0.077962875	0.391960144
0.083923340	0.593185425
0.118970871	0.452995300
0.107049942	0.762939453
0.092029572	0.406980515
0.100851059	0.519037247
0.133991241	0.548124313
0.101804733	0.618934631
0.096082687	0.485897064
0.111818314	0.479936600
0.113010406	0.600814819
0.127077103	0.653028488
0.133037567	0.635862350
0.138998032	0.777959824
0.125885010	0.395059586
0.077009201	0.216960907
0.101089478	0.429868698
0.077962875	0.290870667
0.086069107	0.487089157
0.073909760	0.328063965
0.320911407	0.792980194
0.114917755	0.514030457
0.154018402	0.524044037
0.077962875	0.388145447
0.066041946	0.202178955
0.062227249	0.296115875
0.094890594	0.452995300
0.099897385	0.519990921
0.126838684	0.620841980
0.198125839	0.617980957
0.136852264	0.608205795
0.190019608	0.731945038
0.160932541	0.779867172
0.092983246	0.590085983
0.131130219	0.579833984
0.159978867	0.603914261
0.113964081	0.509023666
0.146865845	0.787019730
0.201940536	0.724077225
0.106096268	0.557184219
0.104188919	0.361919403
0.113010406	0.308990479
0.089168549	0.589847565
0.150918961	0.399112701
0.082015991	0.311136246
0.080108643	0.310897827
0.146865845	0.068902969
0.022888184	0.029802322
0.070810318	0.056982040
0.035047531	0.030040741
0.110864639	0.272989273
0.066041946	0.189065933
0.070095062	0.170946121
0.071048737	0.254154205
0.068902969	0.290870667

